Towards Robust Relational Causal Discovery

We consider the problem of learning causal relationships from relational data. Existing approaches rely on queries to a relational conditional independence (RCI) oracle to establish and orient causal relations in such a setting. In practice, queries to a RCI oracle have to be replaced by reliable tests for RCI against available data. Relational data present several unique challenges in testing for RCI. We study the conditions under which traditional iid-based conditional independence (CI) tests yield reliable answers to RCI queries against relational data. We show how to conduct CI tests against relational data to robustly recover the underlying relational causal structure. Results of our experiments demonstrate the effectiveness of our proposed approach.

==> phase_1.csv <==
0,200,True,True,3,0,3,0,3,0,5,0,0,0
0,200,True,False,3,0,3,0,3,0,5,0,0,0
0,200,False,True,3,0,3,0,3,0,5,0,0,0
0,200,False,False,3,0,3,0,3,0,5,0,0,0
0,300,True,True,4,1,4,1,4,1,5,0,0,0
0,300,True,False,4,1,4,1,4,1,5,0,0,0
0,300,False,True,4,1,4,1,4,1,5,0,0,0
0,300,False,False,4,1,4,1,4,1,5,0,0,0
0,400,True,True,4,0,4,0,4,0,5,0,0,0
0,400,True,False,4,0,4,0,4,0,5,0,0,0
0,400,False,True,4,0,4,0,4,0,5,0,0,0
0,400,False,False,4,0,4,0,4,0,5,0,0,0
0,500,True,True,5,0,5,0,5,0,5,0,0,0
0,500,True,False,5,0,5,0,5,0,5,0,0,0
0,500,False,True,5,0,5,0,5,0,5,0,0,0
0,500,False,False,5,0,5,0,5,0,5,0,0,0
1,200,True,True,6,0,8,1,7,0,12,0,0,0
1,200,True,False,6,0,8,1,8,0,12,0,0,0
1,200,False,True,6,0,8,1,8,0,12,0,0,0
1,200,False,False,6,0,8,1,8,0,12,0,0,0
1,300,True,True,7,0,8,0,8,0,12,0,0,0
1,300,True,False,7,0,8,0,8,0,12,1,1,0
1,300,False,True,7,0,7,0,7,0,12,0,0,0
1,300,False,False,7,0,7,0,7,0,12,0,0,0
1,400,True,True,8,0,8,0,8,0,12,0,0,0
1,400,True,False,8,0,8,0,8,0,12,0,0,0
1,400,False,True,8,0,8,0,8,0,12,0,0,0
1,400,False,False,8,0,8,0,8,0,12,0,0,0
1,500,True,True,9,0,9,0,9,0,12,0,2,0
1,500,True,False,8,0,9,0,9,0,12,0,1,0
1,500,False,True,8,0,8,0,8,0,12,0,0,0
1,500,False,False,7,0,9,0,9,0,12,0,0,0
2,200,True,True,4,0,4,0,4,0,8,0,1,0
2,200,True,False,2,0,6,2,5,0,8,0,0,0
2,200,False,True,2,0,6,2,5,0,8,0,0,0
2,200,False,False,2,0,6,2,5,0,8,0,0,0
2,300,True,True,4,0,4,1,4,1,8,0,1,0
2,300,True,False,3,0,4,1,4,1,8,0,0,0
2,300,False,True,4,0,4,1,4,1,8,0,0,0
2,300,False,False,3,0,4,1,4,1,8,0,0,0
2,400,True,True,5,1,5,1,5,1,8,0,0,2
2,400,True,False,5,0,5,0,5,0,8,0,0,0
2,400,False,True,5,0,5,0,5,0,8,0,0,0
2,400,False,False,5,0,5,0,5,0,8,0,0,0
2,500,True,True,5,0,5,0,5,0,8,0,0,0
2,500,True,False,5,0,5,0,5,0,8,0,0,0
2,500,False,True,5,0,5,0,5,0,8,0,0,0
2,500,False,False,5,0,5,0,5,0,8,0,0,0
3,200,True,True,4,0,4,0,4,0,8,0,0,0
3,200,True,False,4,0,4,0,4,0,8,0,0,0
3,200,False,True,4,0,4,0,4,0,8,0,0,0
3,200,False,False,4,0,4,0,4,0,8,0,0,0
3,300,True,True,6,0,6,0,6,0,8,1,1,0
3,300,True,False,6,0,6,0,6,0,8,1,1,0
3,300,False,True,5,0,5,0,5,0,8,0,0,0
3,300,False,False,4,0,5,0,5,0,8,0,0,0
3,400,True,True,5,0,6,0,6,0,8,0,0,0
3,400,True,False,5,0,6,0,6,0,8,0,0,0
3,400,False,True,5,0,5,0,5,0,8,0,0,0
3,400,False,False,5,0,5,0,5,0,8,0,0,0
3,500,True,True,6,0,6,0,6,0,8,0,0,0
3,500,True,False,5,0,7,1,7,0,8,1,0,0
3,500,False,True,4,0,6,1,6,0,8,0,0,0
3,500,False,False,4,0,6,1,6,0,8,0,0,0
4,200,True,True,7,0,7,0,7,0,8,1,0,0
4,200,True,False,5,0,7,0,7,0,8,1,0,0
4,200,False,True,6,0,7,0,7,0,8,0,0,0
4,200,False,False,5,0,7,0,7,0,8,0,0,0
4,300,True,True,7,0,7,0,7,0,8,0,0,0
4,300,True,False,7,0,7,0,7,0,8,0,0,0
4,300,False,True,7,0,7,0,7,0,8,0,0,0
4,300,False,False,7,0,7,0,7,0,8,0,0,0
4,400,True,True,7,0,7,0,7,0,8,0,0,0
4,400,True,False,7,0,7,0,7,0,8,0,0,0
4,400,False,True,7,0,7,0,7,0,8,0,0,0
4,400,False,False,7,0,7,0,7,0,8,0,0,0
4,500,True,True,7,0,7,0,7,0,8,0,0,0
4,500,True,False,7,0,7,0,7,0,8,0,0,0
4,500,False,True,7,0,7,0,7,0,8,0,0,0
4,500,False,False,7,0,7,0,7,0,8,0,0,0
5,200,True,True,5,1,5,1,5,1,7,2,0,0
5,200,True,False,4,0,4,1,4,1,7,1,0,0
5,200,False,True,3,0,3,1,3,1,7,0,0,0
5,200,False,False,3,0,3,1,3,1,7,0,0,0
5,300,True,True,5,0,5,1,5,1,7,1,0,0
5,300,True,False,5,0,5,1,5,1,7,1,0,0
5,300,False,True,4,0,4,1,4,1,7,0,0,0
5,300,False,False,4,0,4,1,4,1,7,0,0,0
5,400,True,True,4,1,4,1,4,1,7,0,0,0
5,400,True,False,4,0,4,1,4,1,7,0,0,0
5,400,False,True,4,0,4,1,4,1,7,0,0,0
5,400,False,False,4,0,4,1,4,1,7,0,0,0
5,500,True,True,5,1,5,1,5,1,7,0,0,0
5,500,True,False,5,0,5,1,5,1,7,0,0,0
5,500,False,True,5,0,5,1,5,1,7,0,0,0
5,500,False,False,5,0,5,1,5,1,7,0,0,0
6,200,True,True,5,0,5,0,5,0,6,0,1,0
6,200,True,False,5,0,5,0,5,0,6,0,1,0
6,200,False,True,5,0,6,0,6,0,6,0,0,0
6,200,False,False,5,0,6,0,6,0,6,0,0,0
6,300,True,True,5,0,6,0,6,0,6,0,0,0
6,300,True,False,6,0,6,0,6,0,6,0,1,0
6,300,False,True,6,0,6,0,6,0,6,0,0,0
6,300,False,False,5,0,6,0,6,0,6,0,0,0
6,400,True,True,6,0,6,0,6,0,6,0,0,0
6,400,True,False,6,0,6,0,6,0,6,0,0,0
6,400,False,True,6,0,6,0,6,0,6,0,0,0
6,400,False,False,6,0,6,0,6,0,6,0,0,0
6,500,True,True,6,0,6,0,6,0,6,0,0,0
6,500,True,False,5,0,6,1,6,0,6,0,0,0
6,500,False,True,5,1,6,1,6,1,6,0,0,0
6,500,False,False,5,0,6,1,6,0,6,0,0,0
7,200,True,True,5,0,6,1,6,1,11,0,1,0
7,200,True,False,3,0,8,2,7,1,11,0,0,0
7,200,False,True,5,0,6,1,6,1,11,0,0,0
7,200,False,False,3,0,8,2,6,1,11,0,0,0
7,300,True,True,6,0,6,1,6,1,11,0,0,0
7,300,True,False,6,0,6,1,6,1,11,0,0,0
7,300,False,True,6,0,6,1,6,1,11,0,0,0
7,300,False,False,6,0,6,1,6,1,11,0,0,0
7,400,True,True,6,0,6,0,6,0,11,0,0,0
7,400,True,False,7,0,7,0,7,0,11,1,0,0
7,400,False,True,6,0,6,0,6,0,11,0,0,0
7,400,False,False,6,0,6,0,6,0,11,0,0,0
7,500,True,True,7,0,7,0,7,0,11,0,0,0
7,500,True,False,6,1,7,1,7,1,11,0,0,0
7,500,False,True,6,1,7,1,7,1,11,0,0,0
7,500,False,False,6,1,7,1,7,1,11,0,0,0
8,200,True,True,7,0,8,0,8,0,10,1,0,0
8,200,True,False,7,0,8,0,8,0,10,1,0,0
8,200,False,True,7,0,7,0,7,0,10,0,0,0
8,200,False,False,7,0,7,0,7,0,10,0,0,0
8,300,True,True,7,0,7,0,7,0,10,0,0,0
8,300,True,False,6,0,7,2,7,0,10,0,0,0
8,300,False,True,7,0,7,0,7,0,10,0,0,0
8,300,False,False,6,0,7,2,7,0,10,0,0,0
8,400,True,True,8,0,8,0,8,0,10,0,0,0
8,400,True,False,7,0,9,0,9,0,10,0,0,0
8,400,False,True,8,0,8,0,8,0,10,0,0,0
8,400,False,False,7,0,9,0,9,0,10,0,0,0
8,500,True,True,8,0,8,0,8,0,10,0,0,0
8,500,True,False,7,0,9,1,9,0,10,0,0,0
8,500,False,True,8,0,8,0,8,0,10,0,0,0
8,500,False,False,7,0,9,1,9,0,10,0,0,0
9,200,True,True,4,0,4,2,4,1,8,0,0,0
9,200,True,False,4,0,4,2,4,2,8,0,0,0
9,200,False,True,4,0,4,2,4,1,8,0,0,0
9,200,False,False,4,0,4,2,4,1,8,0,0,0
9,300,True,True,4,1,4,2,4,2,8,0,0,0
9,300,True,False,4,0,4,3,4,1,8,0,0,0
9,300,False,True,4,1,4,2,4,2,8,0,0,0
9,300,False,False,4,0,4,3,4,1,8,0,0,0
9,400,True,True,5,0,5,0,5,0,8,0,0,0
9,400,True,False,5,0,5,0,5,0,8,0,0,0
9,400,False,True,5,0,5,0,5,0,8,0,0,0
9,400,False,False,5,0,5,0,5,0,8,0,0,0
9,500,True,True,5,0,5,0,5,0,8,0,0,0
9,500,True,False,5,0,5,0,5,0,8,0,0,0
9,500,False,True,5,0,5,0,5,0,8,0,0,0
9,500,False,False,5,0,5,0,5,0,8,0,0,0
10,200,True,True,6,0,6,0,6,0,9,0,0,0
10,200,True,False,5,0,7,0,7,0,9,0,0,0
10,200,False,True,6,0,6,0,6,0,9,0,0,0
10,200,False,False,5,0,7,0,7,0,9,0,0,0
10,300,True,True,6,0,6,0,6,0,9,0,0,0
10,300,True,False,5,0,6,0,6,0,9,0,0,0
10,300,False,True,5,0,6,0,6,0,9,0,0,0
10,300,False,False,5,0,6,0,6,0,9,0,0,0
10,400,True,True,6,0,7,0,7,0,9,0,0,0
10,400,True,False,5,0,8,1,7,0,9,0,0,0
10,400,False,True,7,0,7,0,7,0,9,0,0,0
10,400,False,False,5,0,8,1,7,0,9,0,0,0
10,500,True,True,6,0,6,0,6,0,9,0,0,0
10,500,True,False,6,0,6,0,6,0,9,0,0,0
10,500,False,True,6,0,6,0,6,0,9,0,0,0
10,500,False,False,6,0,6,0,6,0,9,0,0,0
11,200,True,True,5,0,5,0,5,0,6,0,0,0
11,200,True,False,4,0,6,0,6,0,6,0,0,0
11,200,False,True,4,0,6,0,6,0,6,0,0,0
11,200,False,False,4,0,6,0,6,0,6,0,0,0
11,300,True,True,5,0,5,0,5,0,6,1,0,0
11,300,True,False,5,0,5,0,5,0,6,0,0,0
11,300,False,True,5,0,5,0,5,0,6,0,0,0
11,300,False,False,5,0,5,0,5,0,6,0,0,0
11,400,True,True,6,0,6,0,6,0,6,0,0,0
11,400,True,False,6,0,6,0,6,0,6,1,0,0
11,400,False,True,5,0,6,0,6,0,6,0,0,0
11,400,False,False,5,0,6,0,6,0,6,0,0,0
11,500,True,True,6,0,6,0,6,0,6,0,0,0
11,500,True,False,6,0,6,0,6,0,6,0,0,0
11,500,False,True,6,0,6,0,6,0,6,0,0,0
11,500,False,False,6,0,6,0,6,0,6,0,0,0
12,200,True,True,5,0,5,1,5,1,9,0,0,0
12,200,True,False,5,0,5,1,5,1,9,0,0,0
12,200,False,True,5,0,5,1,5,1,9,0,0,0
12,200,False,False,5,0,5,1,5,1,9,0,0,0
12,300,True,True,6,0,7,0,7,0,9,0,0,0
12,300,True,False,6,0,7,0,7,0,9,0,1,0
12,300,False,True,6,0,6,0,6,0,9,0,0,0
12,300,False,False,6,0,6,0,6,0,9,0,0,0
12,400,True,True,6,0,6,0,6,0,9,0,0,0
12,400,True,False,6,0,6,0,6,0,9,0,0,0
12,400,False,True,6,0,6,0,6,0,9,0,0,0
12,400,False,False,6,0,6,0,6,0,9,0,0,0
12,500,True,True,7,0,7,0,7,0,9,0,1,0
12,500,True,False,6,0,7,1,7,1,9,0,1,1
12,500,False,True,5,0,6,1,6,1,9,0,0,0
12,500,False,False,5,0,6,1,6,1,9,0,0,0
13,200,True,True,6,0,6,0,6,0,7,0,0,0
13,200,True,False,6,0,6,0,6,0,7,0,0,0
13,200,False,True,6,0,6,0,6,0,7,0,0,0
13,200,False,False,6,0,6,0,6,0,7,0,0,0
13,300,True,True,6,0,6,0,6,0,7,0,0,0
13,300,True,False,6,0,6,0,6,0,7,0,0,0
13,300,False,True,6,0,6,0,6,0,7,0,0,0
13,300,False,False,6,0,6,0,6,0,7,0,0,0
13,400,True,True,6,0,6,0,6,0,7,0,0,0
13,400,True,False,6,0,6,0,6,0,7,0,0,0
13,400,False,True,6,0,6,0,6,0,7,0,0,0
13,400,False,False,6,0,6,0,6,0,7,0,0,0
13,500,True,True,6,0,6,0,6,0,7,0,0,0
13,500,True,False,6,0,6,0,6,0,7,0,0,0
13,500,False,True,6,0,6,0,6,0,7,0,0,0
13,500,False,False,6,0,6,0,6,0,7,0,0,0
14,200,True,True,5,0,5,0,5,0,7,0,0,0
14,200,True,False,5,0,5,0,5,0,7,1,0,0
14,200,False,True,4,0,5,0,5,0,7,0,0,0
14,200,False,False,4,0,5,0,5,0,7,0,0,0
14,300,True,True,6,0,6,0,6,0,7,0,0,0
14,300,True,False,6,0,6,0,6,0,7,1,0,0
14,300,False,True,5,0,6,0,6,0,7,0,0,0
14,300,False,False,5,0,6,0,6,0,7,0,0,0
14,400,True,True,6,0,6,0,6,0,7,0,0,0
14,400,True,False,6,0,6,0,6,0,7,0,0,0
14,400,False,True,6,0,6,0,6,0,7,0,0,0
14,400,False,False,6,0,6,0,6,0,7,0,0,0
14,500,True,True,6,0,6,0,6,0,7,0,0,0
14,500,True,False,5,0,6,0,6,0,7,0,0,0
14,500,False,True,5,0,6,0,6,0,7,0,0,0
14,500,False,False,5,0,6,0,6,0,7,0,0,0
15,200,True,True,7,0,7,0,7,0,10,0,1,0
15,200,True,False,7,0,7,0,7,0,10,0,1,0
15,200,False,True,6,1,6,1,6,1,10,0,0,0
15,200,False,False,6,1,6,1,6,1,10,0,0,0
15,300,True,True,7,0,7,0,7,0,10,0,0,0
15,300,True,False,7,0,7,0,7,0,10,0,0,0
15,300,False,True,7,0,7,0,7,0,10,0,0,0
15,300,False,False,7,0,7,0,7,0,10,0,0,0
15,400,True,True,8,0,8,0,8,0,10,0,0,0
15,400,True,False,7,0,8,1,8,0,10,0,0,0
15,400,False,True,8,0,8,0,8,0,10,0,0,0
15,400,False,False,7,0,8,1,8,0,10,0,0,0
15,500,True,True,8,0,8,0,8,0,10,0,0,0
15,500,True,False,8,0,8,0,8,0,10,0,0,0
15,500,False,True,8,0,8,0,8,0,10,0,0,0
15,500,False,False,8,0,8,0,8,0,10,0,0,0
16,200,True,True,4,0,5,0,5,0,6,0,1,0
16,200,True,False,4,0,5,0,5,0,6,0,2,0
16,200,False,True,5,0,5,0,5,0,6,0,0,0
16,200,False,False,3,0,5,0,5,0,6,0,0,0
16,300,True,True,4,0,4,0,4,0,6,0,0,0
16,300,True,False,5,0,5,0,5,0,6,0,1,0
16,300,False,True,4,0,4,0,4,0,6,0,0,0
16,300,False,False,4,0,4,0,4,0,6,0,0,0
16,400,True,True,6,0,6,0,6,0,6,0,0,0
16,400,True,False,6,0,6,0,6,0,6,0,0,0
16,400,False,True,6,0,6,0,6,0,6,0,0,0
16,400,False,False,6,0,6,0,6,0,6,0,0,0
16,500,True,True,5,0,6,0,6,0,6,0,0,0
16,500,True,False,5,0,6,0,6,0,6,0,0,0
16,500,False,True,5,0,6,0,6,0,6,0,0,0
16,500,False,False,5,0,6,0,6,0,6,0,0,0
17,200,True,True,3,1,4,1,4,1,6,0,0,0
17,200,True,False,4,0,4,0,4,0,6,1,1,0
17,200,False,True,3,0,4,1,4,0,6,0,0,0
17,200,False,False,3,0,4,1,4,0,6,0,0,0
17,300,True,True,4,0,4,0,4,0,6,0,0,0
17,300,True,False,3,0,4,0,4,0,6,0,0,0
17,300,False,True,3,0,4,0,4,0,6,0,0,0
17,300,False,False,3,0,4,0,4,0,6,0,0,0
17,400,True,True,3,1,3,2,3,2,6,0,0,1
17,400,True,False,3,0,4,1,4,1,6,0,0,0
17,400,False,True,3,0,4,0,4,0,6,0,0,0
17,400,False,False,3,0,4,0,4,0,6,0,0,0
17,500,True,True,4,0,4,1,4,1,6,0,0,0
17,500,True,False,3,0,4,1,4,1,6,0,0,0
17,500,False,True,3,1,4,1,4,1,6,0,0,0
17,500,False,False,3,0,4,1,4,1,6,0,0,0
18,200,True,True,6,1,6,1,6,1,12,0,0,0
18,200,True,False,6,0,6,1,6,1,12,0,0,0
18,200,False,True,6,1,6,1,6,1,12,0,0,0
18,200,False,False,6,0,6,1,6,1,12,0,0,0
18,300,True,True,7,0,7,0,7,0,12,0,0,0
18,300,True,False,7,0,7,0,7,0,12,0,0,0
18,300,False,True,7,0,7,0,7,0,12,0,0,0
18,300,False,False,7,0,7,0,7,0,12,0,0,0
18,400,True,True,7,0,7,2,7,1,12,0,0,0
18,400,True,False,7,0,7,1,7,1,12,0,0,0
18,400,False,True,7,1,7,1,7,1,12,0,0,0
18,400,False,False,7,0,7,1,7,1,12,0,0,0
18,500,True,True,7,0,8,1,8,0,12,0,1,0
18,500,True,False,7,0,8,1,8,0,12,0,1,0
18,500,False,True,7,1,7,1,7,1,12,0,0,0
18,500,False,False,7,0,7,1,7,1,12,0,0,0
19,200,True,True,5,0,5,0,5,0,9,0,0,0
19,200,True,False,5,0,5,0,5,0,9,0,0,0
19,200,False,True,5,0,5,0,5,0,9,0,0,0
19,200,False,False,5,0,5,0,5,0,9,0,0,0
19,300,True,True,5,0,6,0,6,0,9,0,1,0
19,300,True,False,5,0,6,0,6,0,9,0,1,0
19,300,False,True,5,0,5,0,5,0,9,0,0,0
19,300,False,False,5,0,5,0,5,0,9,0,0,0
19,400,True,True,5,0,5,0,5,0,9,0,0,0
19,400,True,False,5,0,5,0,5,0,9,0,0,0
19,400,False,True,5,0,5,0,5,0,9,0,0,0
19,400,False,False,5,0,5,0,5,0,9,0,0,0
19,500,True,True,5,0,5,0,5,0,9,0,0,0
19,500,True,False,5,0,5,0,5,0,9,0,0,0
19,500,False,True,5,0,5,0,5,0,9,0,0,0
19,500,False,False,5,0,5,0,5,0,9,0,0,0
20,200,True,True,4,0,5,0,5,0,8,0,0,0
20,200,True,False,5,0,5,0,5,0,8,0,0,0
20,200,False,True,5,0,5,0,5,0,8,0,0,0
20,200,False,False,5,0,5,0,5,0,8,0,0,0
20,300,True,True,6,0,6,0,6,0,8,1,0,0
20,300,True,False,4,0,6,0,6,0,8,1,0,0
20,300,False,True,5,0,5,0,5,0,8,0,0,0
20,300,False,False,5,0,5,0,5,0,8,0,0,0
20,400,True,True,6,0,6,0,6,0,8,1,0,0
20,400,True,False,5,0,5,0,5,0,8,0,0,0
20,400,False,True,5,0,5,0,5,0,8,0,0,0
20,400,False,False,5,0,5,0,5,0,8,0,0,0
20,500,True,True,5,0,5,0,5,0,8,0,0,0
20,500,True,False,5,0,5,0,5,0,8,0,0,0
20,500,False,True,5,0,5,0,5,0,8,0,0,0
20,500,False,False,5,0,5,0,5,0,8,0,0,0
21,200,True,True,6,0,6,1,6,1,11,0,0,0
21,200,True,False,7,0,7,0,7,0,11,0,1,0
21,200,False,True,6,0,6,1,6,1,11,0,0,0
21,200,False,False,6,0,6,1,6,1,11,0,0,0
21,300,True,True,7,0,10,1,8,0,11,0,0,0
21,300,True,False,7,0,10,1,8,0,11,0,0,0
21,300,False,True,7,0,10,1,8,0,11,0,0,0
21,300,False,False,7,0,10,1,8,0,11,0,0,0
21,400,True,True,8,0,10,0,9,0,11,0,0,0
21,400,True,False,7,0,10,0,9,0,11,0,0,0
21,400,False,True,9,0,10,0,10,0,11,0,0,0
21,400,False,False,7,0,10,0,9,0,11,0,0,0
21,500,True,True,9,0,10,0,10,0,11,0,0,0
21,500,True,False,8,0,10,0,9,0,11,0,1,0
21,500,False,True,8,0,10,0,9,0,11,0,0,0
21,500,False,False,8,0,10,0,9,0,11,0,0,0
22,200,True,True,8,0,9,0,9,0,11,0,2,0
22,200,True,False,7,0,9,0,8,0,11,0,1,0
22,200,False,True,7,0,10,0,9,0,11,0,0,0
22,200,False,False,7,0,10,0,9,0,11,0,0,0
22,300,True,True,6,0,7,0,7,0,11,0,1,0
22,300,True,False,5,0,8,4,7,1,11,0,0,0
22,300,False,True,6,0,7,1,7,1,11,0,0,0
22,300,False,False,5,0,8,3,7,1,11,0,0,0
22,400,True,True,8,0,8,0,8,0,11,0,0,0
22,400,True,False,8,0,8,0,8,0,11,0,0,0
22,400,False,True,8,0,8,0,8,0,11,0,0,0
22,400,False,False,8,0,8,0,8,0,11,0,0,0
22,500,True,True,9,0,9,0,9,0,11,0,0,0
22,500,True,False,9,0,9,0,9,0,11,0,0,0
22,500,False,True,9,0,9,0,9,0,11,0,0,0
22,500,False,False,9,0,9,0,9,0,11,0,0,0
23,200,True,True,4,1,4,1,4,1,9,0,0,0
23,200,True,False,4,1,4,1,4,1,9,0,0,0
23,200,False,True,4,1,4,1,4,1,9,0,0,0
23,200,False,False,4,1,4,1,4,1,9,0,0,0
23,300,True,True,4,1,4,1,4,1,9,0,0,0
23,300,True,False,4,2,4,2,4,2,9,0,0,1
23,300,False,True,4,1,4,1,4,1,9,0,0,0
23,300,False,False,4,1,4,1,4,1,9,0,0,0
23,400,True,True,5,2,5,2,5,2,9,0,0,0
23,400,True,False,5,1,6,2,6,2,9,0,0,0
23,400,False,True,6,1,6,1,6,1,9,0,0,0
23,400,False,False,5,1,6,2,6,2,9,0,0,0
23,500,True,True,6,1,6,1,6,1,9,0,0,0
23,500,True,False,5,1,6,2,6,2,9,0,0,0
23,500,False,True,6,1,6,1,6,1,9,0,0,0
23,500,False,False,5,1,6,2,6,2,9,0,0,0
24,200,True,True,6,0,8,0,8,0,9,1,1,0
24,200,True,False,5,0,8,0,8,0,9,1,2,0
24,200,False,True,4,0,8,1,7,0,9,0,0,0
24,200,False,False,3,0,8,1,7,0,9,0,0,0
24,300,True,True,6,0,8,0,8,0,9,0,0,0
24,300,True,False,5,0,8,1,7,0,9,1,0,0
24,300,False,True,6,0,7,0,7,0,9,0,0,0
24,300,False,False,5,0,8,1,6,0,9,0,0,0
24,400,True,True,8,0,8,0,8,0,9,0,0,0
24,400,True,False,9,0,9,0,9,0,9,0,1,0
24,400,False,True,8,0,8,0,8,0,9,0,0,0
24,400,False,False,8,0,8,0,8,0,9,0,0,0
24,500,True,True,9,0,9,0,9,0,9,0,0,0
24,500,True,False,9,0,9,0,9,0,9,1,0,0
24,500,False,True,9,0,9,0,9,0,9,0,0,0
24,500,False,False,8,0,9,0,9,0,9,0,0,0
25,200,True,True,6,0,6,0,6,0,8,0,0,0
25,200,True,False,6,0,6,0,6,0,8,0,0,0
25,200,False,True,6,0,6,0,6,0,8,0,0,0
25,200,False,False,6,0,6,0,6,0,8,0,0,0
25,300,True,True,6,0,6,0,6,0,8,0,0,0
25,300,True,False,6,0,6,0,6,0,8,0,0,0
25,300,False,True,6,0,6,0,6,0,8,0,0,0
25,300,False,False,6,0,6,0,6,0,8,0,0,0
25,400,True,True,6,0,6,0,6,0,8,0,0,0
25,400,True,False,6,0,6,0,6,0,8,0,0,0
25,400,False,True,6,0,6,0,6,0,8,0,0,0
25,400,False,False,6,0,6,0,6,0,8,0,0,0
25,500,True,True,7,0,7,1,7,1,8,0,0,0
25,500,True,False,7,0,7,1,7,1,8,0,0,1
25,500,False,True,7,0,7,1,7,1,8,0,0,0
25,500,False,False,7,0,7,1,7,1,8,0,0,0
26,200,True,True,7,0,7,0,7,0,10,0,0,0
26,200,True,False,7,0,7,0,7,0,10,0,0,0
26,200,False,True,7,0,7,0,7,0,10,0,0,0
26,200,False,False,7,0,7,0,7,0,10,0,0,0
26,300,True,True,9,0,9,0,9,0,10,0,1,0
26,300,True,False,8,0,9,0,9,0,10,0,1,0
26,300,False,True,8,0,8,0,8,0,10,0,0,0
26,300,False,False,8,0,8,0,8,0,10,0,0,0
26,400,True,True,9,0,9,0,9,0,10,0,0,0
26,400,True,False,9,0,9,0,9,0,10,0,0,0
26,400,False,True,9,0,9,0,9,0,10,0,0,0
26,400,False,False,9,0,9,0,9,0,10,0,0,0
26,500,True,True,9,0,9,0,9,0,10,0,0,0
26,500,True,False,8,0,9,0,9,0,10,0,0,0
26,500,False,True,8,0,9,0,9,0,10,0,0,0
26,500,False,False,8,0,9,0,9,0,10,0,0,0
27,200,True,True,6,0,6,0,6,0,6,0,1,0
27,200,True,False,6,0,6,0,6,0,6,0,1,0
27,200,False,True,5,0,5,0,5,0,6,0,0,0
27,200,False,False,5,0,5,0,5,0,6,0,0,0
27,300,True,True,6,0,6,0,6,0,6,0,0,0
27,300,True,False,6,0,6,0,6,0,6,0,0,0
27,300,False,True,6,0,6,0,6,0,6,0,0,0
27,300,False,False,6,0,6,0,6,0,6,0,0,0
27,400,True,True,6,0,6,0,6,0,6,0,0,0
27,400,True,False,6,0,6,0,6,0,6,0,0,0
27,400,False,True,6,0,6,0,6,0,6,0,0,0
27,400,False,False,6,0,6,0,6,0,6,0,0,0
27,500,True,True,5,0,5,0,5,0,6,0,0,0
27,500,True,False,5,0,5,0,5,0,6,0,0,0
27,500,False,True,5,0,5,0,5,0,6,0,0,0
27,500,False,False,5,0,5,0,5,0,6,0,0,0
28,200,True,True,6,0,6,0,6,0,10,0,1,0
28,200,True,False,5,0,6,0,6,0,10,1,0,0
28,200,False,True,4,0,6,0,6,0,10,0,0,0
28,200,False,False,4,0,6,0,6,0,10,0,0,0
28,300,True,True,6,0,6,0,6,0,10,0,0,0
28,300,True,False,6,0,8,0,8,0,10,0,1,0
28,300,False,True,6,0,6,0,6,0,10,0,0,0
28,300,False,False,5,0,7,0,7,0,10,0,0,0
28,400,True,True,7,0,7,0,7,0,10,0,0,0
28,400,True,False,8,0,8,0,8,0,10,0,1,0
28,400,False,True,7,0,7,0,7,0,10,0,0,0
28,400,False,False,7,0,7,0,7,0,10,0,0,0
28,500,True,True,8,0,8,0,8,0,10,0,0,0
28,500,True,False,8,0,8,0,8,0,10,0,0,0
28,500,False,True,8,0,8,0,8,0,10,0,0,0
28,500,False,False,8,0,8,0,8,0,10,0,0,0
29,200,True,True,3,0,3,0,3,0,5,0,0,0
29,200,True,False,3,0,3,0,3,0,5,0,0,0
29,200,False,True,3,0,3,0,3,0,5,0,0,0
29,200,False,False,3,0,3,0,3,0,5,0,0,0
29,300,True,True,3,0,3,0,3,0,5,0,0,0
29,300,True,False,3,0,3,0,3,0,5,0,0,0
29,300,False,True,3,0,3,0,3,0,5,0,0,0
29,300,False,False,3,0,3,0,3,0,5,0,0,0
29,400,True,True,4,0,4,0,4,0,5,0,0,0
29,400,True,False,4,0,4,0,4,0,5,0,0,0
29,400,False,True,4,0,4,0,4,0,5,0,0,0
29,400,False,False,4,0,4,0,4,0,5,0,0,0
29,500,True,True,4,0,4,0,4,0,5,0,0,0
29,500,True,False,4,0,4,0,4,0,5,0,0,0
29,500,False,True,4,0,4,0,4,0,5,0,0,0
29,500,False,False,4,0,4,0,4,0,5,0,0,0
30,200,True,True,4,0,4,0,4,0,9,0,0,0
30,200,True,False,3,0,5,2,3,1,9,0,0,0
30,200,False,True,3,1,3,1,3,1,9,0,0,0
30,200,False,False,3,0,5,2,3,1,9,0,0,0
30,300,True,True,5,0,5,0,5,0,9,0,0,0
30,300,True,False,3,0,6,6,3,0,9,0,0,0
30,300,False,True,3,1,4,3,4,1,9,0,0,0
30,300,False,False,3,0,6,6,4,4,9,0,0,0
30,400,True,True,5,0,5,1,5,1,9,1,1,0
30,400,True,False,5,0,5,1,5,1,9,1,1,0
30,400,False,True,4,0,4,1,4,1,9,0,0,0
30,400,False,False,4,0,4,1,4,1,9,0,0,0
30,500,True,True,8,0,8,0,8,0,9,0,0,0
30,500,True,False,8,0,9,1,9,1,9,0,0,1
30,500,False,True,8,0,8,0,8,0,9,0,0,0
30,500,False,False,8,0,8,0,8,0,9,0,0,0
31,200,True,True,5,0,5,0,5,0,7,0,1,0
31,200,True,False,5,0,5,0,5,0,7,0,1,0
31,200,False,True,4,0,4,0,4,0,7,0,0,0
31,200,False,False,4,0,4,0,4,0,7,0,0,0
31,300,True,True,5,0,5,0,5,0,7,0,0,0
31,300,True,False,5,0,5,0,5,0,7,0,0,0
31,300,False,True,5,0,5,0,5,0,7,0,0,0
31,300,False,False,5,0,5,0,5,0,7,0,0,0
31,400,True,True,5,0,5,0,5,0,7,0,0,0
31,400,True,False,5,0,5,0,5,0,7,0,0,0
31,400,False,True,5,0,5,0,5,0,7,0,0,0
31,400,False,False,5,0,5,0,5,0,7,0,0,0
31,500,True,True,5,0,5,0,5,0,7,0,0,0
31,500,True,False,5,0,5,0,5,0,7,0,0,0
31,500,False,True,5,0,5,0,5,0,7,0,0,0
31,500,False,False,5,0,5,0,5,0,7,0,0,0
32,200,True,True,6,0,6,0,6,0,8,0,0,0
32,200,True,False,6,0,6,0,6,0,8,0,0,0
32,200,False,True,6,0,6,0,6,0,8,0,0,0
32,200,False,False,6,0,6,0,6,0,8,0,0,0
32,300,True,True,7,0,7,0,7,0,8,1,0,0
32,300,True,False,6,0,7,0,7,0,8,1,0,0
32,300,False,True,7,0,7,0,7,0,8,0,0,0
32,300,False,False,6,0,7,0,7,0,8,0,0,0
32,400,True,True,7,0,7,0,7,0,8,0,0,0
32,400,True,False,7,0,7,0,7,0,8,0,0,0
32,400,False,True,7,0,7,0,7,0,8,0,0,0
32,400,False,False,7,0,7,0,7,0,8,0,0,0
32,500,True,True,7,0,7,0,7,0,8,0,0,0
32,500,True,False,7,0,7,0,7,0,8,0,0,0
32,500,False,True,7,0,7,0,7,0,8,0,0,0
32,500,False,False,7,0,7,0,7,0,8,0,0,0
33,200,True,True,4,0,5,0,5,0,8,0,0,0
33,200,True,False,4,0,5,0,5,0,8,0,0,0
33,200,False,True,4,0,5,0,5,0,8,0,0,0
33,200,False,False,4,0,5,0,5,0,8,0,0,0
33,300,True,True,5,0,5,0,5,0,8,0,0,0
33,300,True,False,5,0,5,0,5,0,8,0,0,0
33,300,False,True,5,0,5,0,5,0,8,0,0,0
33,300,False,False,5,0,5,0,5,0,8,0,0,0
33,400,True,True,5,0,6,0,6,0,8,0,1,0
33,400,True,False,5,0,6,0,6,0,8,0,1,0
33,400,False,True,5,0,6,0,6,0,8,0,0,0
33,400,False,False,4,0,6,0,5,0,8,0,0,0
33,500,True,True,5,0,6,0,6,0,8,0,0,0
33,500,True,False,5,0,6,0,6,0,8,0,0,0
33,500,False,True,5,0,6,0,6,0,8,0,0,0
33,500,False,False,5,0,6,0,6,0,8,0,0,0
34,200,True,True,4,0,6,2,5,0,8,0,1,0
34,200,True,False,4,0,6,1,6,1,8,2,1,0
34,200,False,True,3,0,5,2,4,2,8,0,0,0
34,200,False,False,3,0,4,1,4,1,8,0,0,0
34,300,True,True,6,0,7,0,7,0,8,0,1,0
34,300,True,False,5,0,7,0,7,0,8,0,0,0
34,300,False,True,5,0,6,0,6,0,8,0,0,0
34,300,False,False,5,0,6,0,6,0,8,0,0,0
34,400,True,True,6,0,6,0,6,0,8,0,0,0
34,400,True,False,6,0,6,0,6,0,8,0,1,0
34,400,False,True,6,0,6,0,6,0,8,0,0,0
34,400,False,False,5,0,6,0,6,0,8,0,0,0
34,500,True,True,7,0,7,0,7,0,8,0,0,0
34,500,True,False,6,0,7,0,7,0,8,0,0,0
34,500,False,True,6,0,7,0,7,0,8,0,0,0
34,500,False,False,6,0,7,0,7,0,8,0,0,0
35,200,True,True,3,0,4,0,4,0,7,0,0,0
35,200,True,False,3,0,4,0,4,0,7,0,0,0
35,200,False,True,3,0,4,0,4,0,7,0,0,0
35,200,False,False,3,0,4,0,4,0,7,0,0,0
35,300,True,True,4,0,4,0,4,0,7,0,0,0
35,300,True,False,5,0,5,0,5,0,7,1,0,0
35,300,False,True,4,0,4,0,4,0,7,0,0,0
35,300,False,False,4,0,4,0,4,0,7,0,0,0
35,400,True,True,4,0,5,0,5,0,7,0,0,0
35,400,True,False,4,0,5,0,5,0,7,0,0,0
35,400,False,True,4,0,5,0,5,0,7,0,0,0
35,400,False,False,4,0,5,0,5,0,7,0,0,0
35,500,True,True,5,0,5,0,5,0,7,0,0,0
35,500,True,False,5,0,5,0,5,0,7,0,0,0
35,500,False,True,5,0,5,0,5,0,7,0,0,0
35,500,False,False,5,0,5,0,5,0,7,0,0,0
36,200,True,True,7,0,7,0,7,0,8,0,2,0
36,200,True,False,6,0,6,0,6,0,8,0,1,0
36,200,False,True,6,0,6,0,6,0,8,0,0,0
36,200,False,False,6,0,6,0,6,0,8,0,0,0
36,300,True,True,7,0,7,0,7,0,8,0,1,0
36,300,True,False,6,0,6,0,6,0,8,0,0,0
36,300,False,True,6,0,6,0,6,0,8,0,0,0
36,300,False,False,6,0,6,0,6,0,8,0,0,0
36,400,True,True,7,0,7,0,7,0,8,0,0,0
36,400,True,False,7,0,7,0,7,0,8,0,0,0
36,400,False,True,7,0,7,0,7,0,8,0,0,0
36,400,False,False,7,0,7,0,7,0,8,0,0,0
36,500,True,True,7,0,7,0,7,0,8,0,0,0
36,500,True,False,7,0,7,0,7,0,8,0,0,0
36,500,False,True,7,0,7,0,7,0,8,0,0,0
36,500,False,False,7,0,7,0,7,0,8,0,0,0
37,200,True,True,5,0,5,0,5,0,7,0,0,0
37,200,True,False,5,0,5,0,5,0,7,0,0,0
37,200,False,True,5,0,5,0,5,0,7,0,0,0
37,200,False,False,5,0,5,0,5,0,7,0,0,0
37,300,True,True,5,0,5,0,5,0,7,0,0,0
37,300,True,False,5,0,5,0,5,0,7,0,0,0
37,300,False,True,5,0,5,0,5,0,7,0,0,0
37,300,False,False,5,0,5,0,5,0,7,0,0,0
37,400,True,True,6,0,6,0,6,0,7,0,0,0
37,400,True,False,6,0,6,0,6,0,7,0,0,0
37,400,False,True,6,0,6,0,6,0,7,0,0,0
37,400,False,False,6,0,6,0,6,0,7,0,0,0
37,500,True,True,6,0,6,0,6,0,7,0,0,0
37,500,True,False,6,0,6,0,6,0,7,0,0,0
37,500,False,True,6,0,6,0,6,0,7,0,0,0
37,500,False,False,6,0,6,0,6,0,7,0,0,0
38,200,True,True,5,0,5,0,5,0,8,0,0,0
38,200,True,False,5,0,5,0,5,0,8,0,0,0
38,200,False,True,5,0,5,0,5,0,8,0,0,0
38,200,False,False,5,0,5,0,5,0,8,0,0,0
38,300,True,True,7,0,7,0,7,0,8,0,0,0
38,300,True,False,7,0,7,0,7,0,8,0,0,0
38,300,False,True,7,0,7,0,7,0,8,0,0,0
38,300,False,False,7,0,7,0,7,0,8,0,0,0
38,400,True,True,7,0,7,0,7,0,8,0,0,0
38,400,True,False,7,0,7,0,7,0,8,0,0,0
38,400,False,True,7,0,7,0,7,0,8,0,0,0
38,400,False,False,7,0,7,0,7,0,8,0,0,0
38,500,True,True,8,0,8,0,8,0,8,0,0,0
38,500,True,False,8,0,8,0,8,0,8,0,0,0
38,500,False,True,8,0,8,0,8,0,8,0,0,0
38,500,False,False,8,0,8,0,8,0,8,0,0,0
39,200,True,True,7,0,7,0,7,0,10,0,0,0
39,200,True,False,6,0,7,0,7,0,10,0,0,0
39,200,False,True,6,0,7,0,7,0,10,0,0,0
39,200,False,False,6,0,7,0,7,0,10,0,0,0
39,300,True,True,8,0,8,0,8,0,10,0,0,0
39,300,True,False,8,0,8,0,8,0,10,0,0,0
39,300,False,True,8,0,8,0,8,0,10,0,0,0
39,300,False,False,8,0,8,0,8,0,10,0,0,0
39,400,True,True,8,0,8,0,8,0,10,0,1,0
39,400,True,False,7,0,7,0,7,0,10,0,0,0
39,400,False,True,7,0,7,0,7,0,10,0,0,0
39,400,False,False,7,0,7,0,7,0,10,0,0,0
39,500,True,True,8,0,8,0,8,0,10,0,0,0
39,500,True,False,8,0,8,0,8,0,10,0,0,0
39,500,False,True,8,0,8,0,8,0,10,0,0,0
39,500,False,False,8,0,8,0,8,0,10,0,0,0
40,200,True,True,6,0,6,1,6,1,9,0,0,0
40,200,True,False,6,0,6,1,6,1,9,0,0,0
40,200,False,True,6,1,6,1,6,1,9,0,0,0
40,200,False,False,6,0,6,1,6,1,9,0,0,0
40,300,True,True,6,1,6,1,6,1,9,0,0,1
40,300,True,False,6,0,6,1,6,1,9,0,0,0
40,300,False,True,6,0,6,0,6,0,9,0,0,0
40,300,False,False,6,0,6,0,6,0,9,0,0,0
40,400,True,True,6,0,6,1,6,1,9,0,0,0
40,400,True,False,6,0,6,1,6,1,9,0,0,0
40,400,False,True,6,1,6,1,6,1,9,0,0,0
40,400,False,False,6,0,6,1,6,1,9,0,0,0
40,500,True,True,6,0,6,1,6,1,9,0,0,0
40,500,True,False,6,0,6,1,6,1,9,0,0,0
40,500,False,True,6,0,6,1,6,1,9,0,0,0
40,500,False,False,6,0,6,1,6,1,9,0,0,0
41,200,True,True,5,0,5,0,5,0,10,1,0,0
41,200,True,False,5,0,5,0,5,0,10,1,0,0
41,200,False,True,4,0,5,0,5,0,10,0,0,0
41,200,False,False,4,0,5,0,5,0,10,0,0,0
41,300,True,True,8,0,8,0,8,0,10,0,0,0
41,300,True,False,8,0,8,0,8,0,10,0,0,0
41,300,False,True,8,0,8,0,8,0,10,0,0,0
41,300,False,False,8,0,8,0,8,0,10,0,0,0
41,400,True,True,9,0,9,0,9,0,10,0,0,0
41,400,True,False,9,0,9,0,9,0,10,0,0,0
41,400,False,True,9,0,9,0,9,0,10,0,0,0
41,400,False,False,9,0,9,0,9,0,10,0,0,0
41,500,True,True,9,0,9,0,9,0,10,0,1,0
41,500,True,False,9,0,9,0,9,0,10,0,1,0
41,500,False,True,8,0,8,0,8,0,10,0,0,0
41,500,False,False,8,0,8,0,8,0,10,0,0,0
42,200,True,True,5,0,5,0,5,0,9,0,0,0
42,200,True,False,5,0,5,0,5,0,9,0,0,0
42,200,False,True,5,0,5,0,5,0,9,0,0,0
42,200,False,False,5,0,5,0,5,0,9,0,0,0
42,300,True,True,7,1,7,1,7,1,9,0,0,0
42,300,True,False,7,1,7,1,7,1,9,0,0,0
42,300,False,True,7,1,7,1,7,1,9,0,0,0
42,300,False,False,7,1,7,1,7,1,9,0,0,0
42,400,True,True,7,0,7,0,7,0,9,0,0,0
42,400,True,False,7,0,7,0,7,0,9,0,0,0
42,400,False,True,7,0,7,0,7,0,9,0,0,0
42,400,False,False,7,0,7,0,7,0,9,0,0,0
42,500,True,True,7,0,7,0,7,0,9,0,0,0
42,500,True,False,7,0,7,0,7,0,9,0,0,0
42,500,False,True,7,0,7,0,7,0,9,0,0,0
42,500,False,False,7,0,7,0,7,0,9,0,0,0
43,200,True,True,7,0,7,0,7,0,9,0,0,0
43,200,True,False,7,0,7,0,7,0,9,0,0,0
43,200,False,True,7,0,7,0,7,0,9,0,0,0
43,200,False,False,7,0,7,0,7,0,9,0,0,0
43,300,True,True,6,1,6,1,6,1,9,0,0,0
43,300,True,False,6,1,6,1,6,1,9,0,0,0
43,300,False,True,6,1,6,1,6,1,9,0,0,0
43,300,False,False,6,1,6,1,6,1,9,0,0,0
43,400,True,True,7,0,7,0,7,0,9,0,0,0
43,400,True,False,7,0,7,0,7,0,9,0,0,0
43,400,False,True,7,0,7,0,7,0,9,0,0,0
43,400,False,False,7,0,7,0,7,0,9,0,0,0
43,500,True,True,7,0,7,0,7,0,9,0,0,0
43,500,True,False,7,0,7,0,7,0,9,0,0,0
43,500,False,True,7,0,7,0,7,0,9,0,0,0
43,500,False,False,7,0,7,0,7,0,9,0,0,0
44,200,True,True,7,0,7,0,7,0,9,1,2,0
44,200,True,False,5,0,7,1,7,0,9,0,2,0
44,200,False,True,6,0,6,0,6,0,9,0,0,0
44,200,False,False,4,0,8,1,7,0,9,0,0,0
44,300,True,True,6,0,6,1,6,1,9,0,0,2
44,300,True,False,6,0,6,0,6,0,9,0,0,0
44,300,False,True,6,0,6,0,6,0,9,0,0,0
44,300,False,False,6,0,6,0,6,0,9,0,0,0
44,400,True,True,6,0,6,1,6,1,9,0,0,0
44,400,True,False,6,0,6,1,6,1,9,0,0,0
44,400,False,True,6,0,6,1,6,1,9,0,0,0
44,400,False,False,6,0,6,1,6,1,9,0,0,0
44,500,True,True,6,0,7,0,7,0,9,0,0,0
44,500,True,False,7,0,7,0,7,0,9,0,1,0
44,500,False,True,6,0,7,0,7,0,9,0,0,0
44,500,False,False,6,0,7,0,7,0,9,0,0,0
45,200,True,True,8,0,8,0,8,0,12,0,1,0
45,200,True,False,7,0,8,0,8,0,12,0,1,0
45,200,False,True,7,0,7,0,7,0,12,0,0,0
45,200,False,False,7,0,7,0,7,0,12,0,0,0
45,300,True,True,7,0,7,0,7,0,12,1,0,0
45,300,True,False,7,0,7,0,7,0,12,1,0,0
45,300,False,True,7,0,7,0,7,0,12,0,0,0
45,300,False,False,6,0,7,0,7,0,12,0,0,0
45,400,True,True,9,0,9,0,9,0,12,0,0,0
45,400,True,False,9,0,9,0,9,0,12,0,0,0
45,400,False,True,9,0,9,0,9,0,12,0,0,0
45,400,False,False,9,0,9,0,9,0,12,0,0,0
45,500,True,True,9,0,9,0,9,0,12,0,0,0
45,500,True,False,9,0,9,0,9,0,12,0,0,0
45,500,False,True,9,0,9,0,9,0,12,0,0,0
45,500,False,False,9,0,9,0,9,0,12,0,0,0
46,200,True,True,6,0,6,0,6,0,10,0,0,0
46,200,True,False,6,0,6,0,6,0,10,0,0,0
46,200,False,True,6,0,6,0,6,0,10,0,0,0
46,200,False,False,6,0,6,0,6,0,10,0,0,0
46,300,True,True,8,0,8,0,8,0,10,0,0,0
46,300,True,False,8,0,8,0,8,0,10,0,0,0
46,300,False,True,8,0,8,0,8,0,10,0,0,0
46,300,False,False,8,0,8,0,8,0,10,0,0,0
46,400,True,True,8,0,8,0,8,0,10,1,0,0
46,400,True,False,7,1,7,1,7,1,10,0,0,0
46,400,False,True,7,1,7,1,7,1,10,0,0,0
46,400,False,False,7,1,7,1,7,1,10,0,0,0
46,500,True,True,7,1,7,1,7,1,10,0,0,0
46,500,True,False,7,1,7,1,7,1,10,0,0,0
46,500,False,True,7,1,7,1,7,1,10,0,0,0
46,500,False,False,7,1,7,1,7,1,10,0,0,0
47,200,True,True,6,0,6,0,6,0,10,0,0,0
47,200,True,False,6,0,6,0,6,0,10,0,1,0
47,200,False,True,6,0,7,0,7,0,10,0,0,0
47,200,False,False,5,0,8,0,7,0,10,0,0,0
47,300,True,True,6,0,7,0,7,0,10,0,0,0
47,300,True,False,6,0,7,0,7,0,10,0,1,0
47,300,False,True,6,0,7,0,7,0,10,0,0,0
47,300,False,False,6,0,7,0,7,0,10,0,0,0
47,400,True,True,8,0,8,0,8,0,10,0,0,0
47,400,True,False,8,0,8,0,8,0,10,0,0,0
47,400,False,True,8,0,8,0,8,0,10,0,0,0
47,400,False,False,8,0,8,0,8,0,10,0,0,0
47,500,True,True,7,0,7,0,7,0,10,0,0,0
47,500,True,False,7,0,7,0,7,0,10,0,0,0
47,500,False,True,7,0,7,0,7,0,10,0,0,0
47,500,False,False,7,0,7,0,7,0,10,0,0,0
48,200,True,True,6,1,6,1,6,1,9,1,0,0
48,200,True,False,6,1,6,2,6,2,9,1,1,0
48,200,False,True,5,1,5,2,5,2,9,0,0,0
48,200,False,False,5,1,5,2,5,2,9,0,0,0
48,300,True,True,8,0,8,0,8,0,9,1,1,0
48,300,True,False,8,0,8,0,8,0,9,1,1,0
48,300,False,True,7,0,7,0,7,0,9,0,0,0
48,300,False,False,7,0,7,0,7,0,9,0,0,0
48,400,True,True,7,0,7,0,7,0,9,0,0,0
48,400,True,False,7,0,7,0,7,0,9,0,0,0
48,400,False,True,7,0,7,0,7,0,9,0,0,0
48,400,False,False,7,0,7,0,7,0,9,0,0,0
48,500,True,True,7,0,7,0,7,0,9,0,0,0
48,500,True,False,7,0,7,0,7,0,9,0,0,0
48,500,False,True,7,0,7,0,7,0,9,0,0,0
48,500,False,False,7,0,7,0,7,0,9,0,0,0
49,200,True,True,5,0,5,1,5,1,7,0,0,0
49,200,True,False,5,0,5,1,5,1,7,0,0,0
49,200,False,True,5,1,5,1,5,1,7,0,0,0
49,200,False,False,5,1,5,1,5,1,7,0,0,0
49,300,True,True,5,0,6,0,6,0,7,0,0,0
49,300,True,False,5,0,5,0,5,0,7,0,0,0
49,300,False,True,5,0,5,0,5,0,7,0,0,0
49,300,False,False,5,0,5,0,5,0,7,0,0,0
49,400,True,True,5,0,6,0,6,0,7,0,0,0
49,400,True,False,5,0,7,0,7,0,7,0,0,0
49,400,False,True,5,0,6,0,6,0,7,0,0,0
49,400,False,False,5,0,6,0,6,0,7,0,0,0
49,500,True,True,6,0,6,0,6,0,7,0,0,0
49,500,True,False,6,0,6,0,6,0,7,0,0,0
49,500,False,True,6,0,6,0,6,0,7,0,0,0
49,500,False,False,6,0,6,0,6,0,7,0,0,0
50,200,True,True,7,0,7,0,7,0,10,1,0,0
50,200,True,False,6,0,6,0,6,0,10,0,0,0
50,200,False,True,6,0,6,0,6,0,10,0,0,0
50,200,False,False,6,0,6,0,6,0,10,0,0,0
50,300,True,True,6,0,6,1,6,1,10,0,0,0
50,300,True,False,6,0,6,1,6,1,10,0,0,0
50,300,False,True,6,1,6,1,6,1,10,0,0,0
50,300,False,False,6,0,6,1,6,1,10,0,0,0
50,400,True,True,7,0,7,0,7,0,10,0,0,0
50,400,True,False,7,0,7,0,7,0,10,0,0,0
50,400,False,True,7,0,7,0,7,0,10,0,0,0
50,400,False,False,7,0,7,0,7,0,10,0,0,0
50,500,True,True,7,0,7,0,7,0,10,0,0,0
50,500,True,False,7,0,7,0,7,0,10,0,0,0
50,500,False,True,7,0,7,0,7,0,10,0,0,0
50,500,False,False,7,0,7,0,7,0,10,0,0,0
51,200,True,True,7,0,7,0,7,0,9,0,0,0
51,200,True,False,7,0,7,0,7,0,9,1,0,0
51,200,False,True,7,0,7,0,7,0,9,0,0,0
51,200,False,False,6,0,7,0,7,0,9,0,0,0
51,300,True,True,8,0,8,0,8,0,9,0,1,0
51,300,True,False,8,0,8,0,8,0,9,0,1,0
51,300,False,True,8,0,8,0,8,0,9,0,0,0
51,300,False,False,7,0,8,0,8,0,9,0,0,0
51,400,True,True,8,0,8,0,8,0,9,0,0,0
51,400,True,False,8,0,8,0,8,0,9,0,0,0
51,400,False,True,8,0,8,0,8,0,9,0,0,0
51,400,False,False,8,0,8,0,8,0,9,0,0,0
51,500,True,True,8,0,8,0,8,0,9,0,1,0
51,500,True,False,8,0,8,0,8,0,9,0,1,0
51,500,False,True,7,0,7,0,7,0,9,0,0,0
51,500,False,False,7,0,7,0,7,0,9,0,0,0
52,200,True,True,4,1,6,2,5,2,10,0,0,0
52,200,True,False,4,0,6,2,5,0,10,0,0,0
52,200,False,True,5,0,5,1,5,1,10,0,0,0
52,200,False,False,4,0,5,2,5,1,10,0,0,0
52,300,True,True,6,0,6,1,6,1,10,0,0,1
52,300,True,False,6,0,6,1,6,1,10,0,0,1
52,300,False,True,6,0,6,0,6,0,10,0,0,0
52,300,False,False,6,0,6,0,6,0,10,0,0,0
52,400,True,True,6,1,6,1,6,1,10,0,0,0
52,400,True,False,6,1,6,1,6,1,10,0,0,0
52,400,False,True,6,1,6,1,6,1,10,0,0,0
52,400,False,False,6,1,6,1,6,1,10,0,0,0
52,500,True,True,6,1,7,1,7,1,10,0,1,1
52,500,True,False,6,0,7,1,7,0,10,0,0,0
52,500,False,True,5,1,6,1,6,1,10,0,0,0
52,500,False,False,6,0,6,0,6,0,10,0,0,0
53,200,True,True,6,0,6,0,6,0,9,0,0,0
53,200,True,False,6,0,6,0,6,0,9,0,0,0
53,200,False,True,6,0,6,0,6,0,9,0,0,0
53,200,False,False,6,0,6,0,6,0,9,0,0,0
53,300,True,True,6,0,6,1,6,1,9,0,0,0
53,300,True,False,6,0,6,1,6,1,9,0,0,0
53,300,False,True,6,0,6,1,6,1,9,0,0,0
53,300,False,False,6,0,6,1,6,1,9,0,0,0
53,400,True,True,6,0,6,0,6,0,9,0,0,0
53,400,True,False,6,0,6,0,6,0,9,0,0,0
53,400,False,True,6,0,6,0,6,0,9,0,0,0
53,400,False,False,6,0,6,0,6,0,9,0,0,0
53,500,True,True,7,0,7,0,7,0,9,0,1,0
53,500,True,False,6,0,6,0,6,0,9,0,0,0
53,500,False,True,6,0,6,0,6,0,9,0,0,0
53,500,False,False,6,0,6,0,6,0,9,0,0,0
54,200,True,True,6,1,6,1,6,1,11,0,0,0
54,200,True,False,4,0,7,3,6,1,11,0,0,0
54,200,False,True,5,0,6,1,6,1,11,0,0,0
54,200,False,False,5,0,6,1,6,1,11,0,0,0
54,300,True,True,10,0,10,0,10,0,11,0,1,0
54,300,True,False,8,0,10,0,10,0,11,0,1,0
54,300,False,True,9,0,10,0,10,0,11,0,0,0
54,300,False,False,8,0,10,0,10,0,11,0,0,0
54,400,True,True,8,0,9,0,9,0,11,0,1,0
54,400,True,False,8,0,10,0,10,0,11,0,1,0
54,400,False,True,8,0,9,0,9,0,11,0,0,0
54,400,False,False,8,0,9,0,9,0,11,0,0,0
54,500,True,True,9,0,9,0,9,0,11,0,1,0
54,500,True,False,9,0,9,0,9,0,11,1,1,0
54,500,False,True,8,0,8,0,8,0,11,0,0,0
54,500,False,False,8,0,8,0,8,0,11,0,0,0
55,200,True,True,8,0,9,0,9,0,10,0,0,0
55,200,True,False,8,0,9,0,9,0,10,0,1,0
55,200,False,True,8,0,8,0,8,0,10,0,0,0
55,200,False,False,8,0,8,0,8,0,10,0,0,0
55,300,True,True,8,0,8,0,8,0,10,0,0,0
55,300,True,False,8,0,9,0,9,0,10,0,0,0
55,300,False,True,8,0,8,0,8,0,10,0,0,0
55,300,False,False,8,0,8,0,8,0,10,0,0,0
55,400,True,True,9,0,9,0,9,0,10,0,0,0
55,400,True,False,8,0,9,0,9,0,10,0,0,0
55,400,False,True,8,0,9,0,9,0,10,0,0,0
55,400,False,False,8,0,9,0,9,0,10,0,0,0
55,500,True,True,8,0,8,0,8,0,10,0,0,0
55,500,True,False,8,0,8,0,8,0,10,0,0,0
55,500,False,True,8,0,8,0,8,0,10,0,0,0
55,500,False,False,8,0,8,0,8,0,10,0,0,0
56,200,True,True,4,0,4,2,4,2,10,0,0,0
56,200,True,False,4,0,4,2,4,2,10,0,0,0
56,200,False,True,4,0,4,2,4,2,10,0,0,0
56,200,False,False,4,0,4,2,4,2,10,0,0,0
56,300,True,True,6,0,6,1,6,1,10,0,1,0
56,300,True,False,5,0,5,1,5,1,10,0,0,0
56,300,False,True,5,0,5,1,5,1,10,0,0,0
56,300,False,False,5,0,5,1,5,1,10,0,0,0
56,400,True,True,6,1,6,1,6,1,10,0,1,1
56,400,True,False,4,0,6,3,6,1,10,0,0,0
56,400,False,True,6,0,6,0,6,0,10,0,0,0
56,400,False,False,4,0,6,2,6,1,10,0,0,0
56,500,True,True,6,1,6,1,6,1,10,0,0,1
56,500,True,False,6,0,6,2,6,1,10,0,0,0
56,500,False,True,6,0,6,2,6,1,10,0,0,0
56,500,False,False,6,0,6,2,6,1,10,0,0,0
57,200,True,True,5,1,5,1,5,1,9,0,0,0
57,200,True,False,5,1,6,1,6,1,9,0,0,0
57,200,False,True,5,1,5,1,5,1,9,0,0,0
57,200,False,False,5,1,5,1,5,1,9,0,0,0
57,300,True,True,6,0,7,1,7,1,9,0,0,0
57,300,True,False,6,0,7,1,7,1,9,0,0,0
57,300,False,True,6,0,7,1,7,1,9,0,0,0
57,300,False,False,6,0,7,1,7,1,9,0,0,0
57,400,True,True,7,1,7,1,7,1,9,0,0,0
57,400,True,False,7,1,7,1,7,1,9,0,0,0
57,400,False,True,7,1,7,1,7,1,9,0,0,0
57,400,False,False,7,1,7,1,7,1,9,0,0,0
57,500,True,True,7,0,8,0,8,0,9,0,0,0
57,500,True,False,6,0,9,2,9,0,9,0,0,0
57,500,False,True,8,0,8,0,8,0,9,0,0,0
57,500,False,False,6,0,9,2,9,0,9,0,0,0
58,200,True,True,3,1,4,1,4,1,8,0,0,1
58,200,True,False,3,0,5,1,4,0,8,1,0,0
58,200,False,True,3,0,4,0,4,0,8,0,0,0
58,200,False,False,2,0,5,1,4,0,8,0,0,0
58,300,True,True,6,0,6,0,6,0,8,0,0,0
58,300,True,False,6,0,6,0,6,0,8,0,0,0
58,300,False,True,6,0,6,0,6,0,8,0,0,0
58,300,False,False,6,0,6,0,6,0,8,0,0,0
58,400,True,True,7,0,7,0,7,0,8,0,0,0
58,400,True,False,7,0,7,0,7,0,8,0,0,0
58,400,False,True,7,0,7,0,7,0,8,0,0,0
58,400,False,False,7,0,7,0,7,0,8,0,0,0
58,500,True,True,8,0,8,0,8,0,8,0,1,0
58,500,True,False,8,0,8,0,8,0,8,0,1,0
58,500,False,True,7,0,8,0,8,0,8,0,0,0
58,500,False,False,7,0,8,0,8,0,8,0,0,0
59,200,True,True,5,0,5,0,5,0,7,0,0,0
59,200,True,False,4,0,5,2,5,0,7,0,0,0
59,200,False,True,5,0,5,0,5,0,7,0,0,0
59,200,False,False,5,0,5,0,5,0,7,0,0,0
59,300,True,True,5,0,5,0,5,0,7,0,1,0
59,300,True,False,5,0,5,0,5,0,7,0,1,0
59,300,False,True,4,0,4,1,4,1,7,0,0,0
59,300,False,False,4,0,4,1,4,1,7,0,0,0
59,400,True,True,7,0,7,0,7,0,7,0,1,0
59,400,True,False,7,0,7,0,7,0,7,0,1,0
59,400,False,True,6,0,6,0,6,0,7,0,0,0
59,400,False,False,6,0,6,0,6,0,7,0,0,0
59,500,True,True,6,0,6,0,6,0,7,0,0,0
59,500,True,False,6,0,6,0,6,0,7,0,0,0
59,500,False,True,6,0,6,0,6,0,7,0,0,0
59,500,False,False,6,0,6,0,6,0,7,0,0,0
60,200,True,True,7,1,8,2,8,2,11,0,0,0
60,200,True,False,7,1,8,2,8,2,11,0,1,1
60,200,False,True,7,1,8,1,8,1,11,0,0,0
60,200,False,False,7,1,8,1,8,1,11,0,0,0
60,300,True,True,9,0,9,0,9,0,11,1,1,0
60,300,True,False,8,0,9,1,9,1,11,1,0,0
60,300,False,True,9,0,9,0,9,0,11,0,0,0
60,300,False,False,8,0,9,0,9,0,11,0,0,0
60,400,True,True,9,0,9,0,9,0,11,0,0,0
60,400,True,False,8,0,9,0,9,0,11,0,0,0
60,400,False,True,9,0,9,0,9,0,11,0,0,0
60,400,False,False,8,0,9,0,9,0,11,0,0,0
60,500,True,True,8,0,9,0,9,0,11,0,0,0
60,500,True,False,8,0,9,0,9,0,11,0,0,0
60,500,False,True,9,0,9,0,9,0,11,0,0,0
60,500,False,False,8,0,9,0,9,0,11,0,0,0
61,200,True,True,5,0,5,0,5,0,7,0,0,0
61,200,True,False,5,0,5,0,5,0,7,0,0,0
61,200,False,True,5,0,5,0,5,0,7,0,0,0
61,200,False,False,5,0,5,0,5,0,7,0,0,0
61,300,True,True,4,0,4,0,4,0,7,0,0,0
61,300,True,False,4,1,4,1,4,1,7,0,0,2
61,300,False,True,4,0,4,0,4,0,7,0,0,0
61,300,False,False,4,0,4,0,4,0,7,0,0,0
61,400,True,True,6,0,6,0,6,0,7,0,0,0
61,400,True,False,6,0,6,0,6,0,7,0,0,0
61,400,False,True,6,0,6,0,6,0,7,0,0,0
61,400,False,False,6,0,6,0,6,0,7,0,0,0
61,500,True,True,5,0,6,0,6,0,7,0,0,0
61,500,True,False,5,0,6,0,6,0,7,0,0,0
61,500,False,True,6,0,6,0,6,0,7,0,0,0
61,500,False,False,5,0,6,0,6,0,7,0,0,0
62,200,True,True,5,1,6,1,6,1,8,0,0,0
62,200,True,False,5,1,6,1,6,1,8,0,0,0
62,200,False,True,6,0,6,0,6,0,8,0,0,0
62,200,False,False,5,1,6,1,6,1,8,0,0,0
62,300,True,True,6,0,6,0,6,0,8,0,0,0
62,300,True,False,6,0,6,0,6,0,8,0,0,0
62,300,False,True,6,0,6,0,6,0,8,0,0,0
62,300,False,False,6,0,6,0,6,0,8,0,0,0
62,400,True,True,6,0,6,1,6,1,8,0,1,0
62,400,True,False,6,0,6,1,6,1,8,0,1,0
62,400,False,True,5,0,5,2,5,2,8,0,0,0
62,400,False,False,5,0,5,2,5,2,8,0,0,0
62,500,True,True,7,0,7,0,7,0,8,0,0,0
62,500,True,False,7,0,7,0,7,0,8,0,0,0
62,500,False,True,7,0,7,0,7,0,8,0,0,0
62,500,False,False,7,0,7,0,7,0,8,0,0,0
63,200,True,True,6,0,6,0,6,0,7,0,0,0
63,200,True,False,5,0,6,0,6,0,7,0,0,0
63,200,False,True,5,0,6,0,6,0,7,0,0,0
63,200,False,False,5,0,6,0,6,0,7,0,0,0
63,300,True,True,7,0,7,0,7,0,7,0,0,0
63,300,True,False,7,0,7,0,7,0,7,0,0,0
63,300,False,True,7,0,7,0,7,0,7,0,0,0
63,300,False,False,7,0,7,0,7,0,7,0,0,0
63,400,True,True,7,0,7,0,7,0,7,0,1,0
63,400,True,False,7,0,7,0,7,0,7,0,1,0
63,400,False,True,6,0,6,0,6,0,7,0,0,0
63,400,False,False,6,0,6,0,6,0,7,0,0,0
63,500,True,True,7,0,7,0,7,0,7,0,0,0
63,500,True,False,7,0,7,0,7,0,7,0,0,0
63,500,False,True,7,0,7,0,7,0,7,0,0,0
63,500,False,False,7,0,7,0,7,0,7,0,0,0
64,200,True,True,5,0,5,0,5,0,9,1,0,0
64,200,True,False,5,0,5,0,5,0,9,1,0,0
64,200,False,True,5,0,5,0,5,0,9,0,0,0
64,200,False,False,4,0,6,1,5,0,9,0,0,0
64,300,True,True,6,0,6,2,6,1,9,0,0,0
64,300,True,False,6,0,6,2,6,1,9,0,0,0
64,300,False,True,6,1,6,1,6,1,9,0,0,0
64,300,False,False,6,0,6,2,6,1,9,0,0,0
64,400,True,True,6,1,6,1,6,1,9,0,0,0
64,400,True,False,6,0,7,1,7,1,9,0,0,0
64,400,False,True,6,1,6,1,6,1,9,0,0,0
64,400,False,False,6,0,7,1,7,1,9,0,0,0
64,500,True,True,7,0,7,2,7,2,9,1,0,1
64,500,True,False,7,0,7,2,7,2,9,1,0,1
64,500,False,True,6,1,6,1,6,1,9,0,0,0
64,500,False,False,6,0,7,2,7,1,9,0,0,0
65,200,True,True,5,0,6,0,6,0,8,0,1,0
65,200,True,False,5,0,7,0,7,0,8,1,1,0
65,200,False,True,5,0,5,0,5,0,8,0,0,0
65,200,False,False,4,0,8,1,7,0,8,0,0,0
65,300,True,True,6,0,6,0,6,0,8,0,0,0
65,300,True,False,6,0,6,0,6,0,8,0,0,0
65,300,False,True,6,0,6,0,6,0,8,0,0,0
65,300,False,False,6,0,6,0,6,0,8,0,0,0
65,400,True,True,6,0,6,0,6,0,8,0,1,0
65,400,True,False,5,0,5,0,5,0,8,0,0,0
65,400,False,True,5,0,5,0,5,0,8,0,0,0
65,400,False,False,5,0,5,0,5,0,8,0,0,0
65,500,True,True,6,0,6,0,6,0,8,0,0,0
65,500,True,False,6,0,6,0,6,0,8,0,0,0
65,500,False,True,6,0,6,0,6,0,8,0,0,0
65,500,False,False,6,0,6,0,6,0,8,0,0,0
66,200,True,True,8,0,9,0,9,0,10,1,1,0
66,200,True,False,8,0,9,0,9,0,10,2,0,0
66,200,False,True,8,0,9,0,9,0,10,0,0,0
66,200,False,False,7,0,9,0,9,0,10,0,0,0
66,300,True,True,9,0,9,0,9,0,10,0,0,0
66,300,True,False,9,0,9,0,9,0,10,0,0,0
66,300,False,True,9,0,9,0,9,0,10,0,0,0
66,300,False,False,9,0,9,0,9,0,10,0,0,0
66,400,True,True,9,0,9,0,9,0,10,0,0,0
66,400,True,False,9,0,9,0,9,0,10,0,0,0
66,400,False,True,9,0,9,0,9,0,10,0,0,0
66,400,False,False,9,0,9,0,9,0,10,0,0,0
66,500,True,True,8,0,8,0,8,0,10,0,0,0
66,500,True,False,8,0,8,0,8,0,10,0,0,0
66,500,False,True,8,0,8,0,8,0,10,0,0,0
66,500,False,False,8,0,8,0,8,0,10,0,0,0
67,200,True,True,5,0,5,0,5,0,9,0,0,0
67,200,True,False,5,0,5,0,5,0,9,0,0,0
67,200,False,True,5,0,5,0,5,0,9,0,0,0
67,200,False,False,5,0,5,0,5,0,9,0,0,0
67,300,True,True,6,0,6,0,6,0,9,1,0,0
67,300,True,False,6,0,6,0,6,0,9,2,0,0
67,300,False,True,5,0,6,0,6,0,9,0,0,0
67,300,False,False,5,0,6,0,6,0,9,0,0,0
67,400,True,True,5,0,5,0,5,0,9,0,0,0
67,400,True,False,5,0,5,0,5,0,9,0,0,0
67,400,False,True,5,0,5,0,5,0,9,0,0,0
67,400,False,False,5,0,5,0,5,0,9,0,0,0
67,500,True,True,6,0,7,1,7,1,9,0,0,1
67,500,True,False,6,0,7,1,7,1,9,0,0,1
67,500,False,True,7,0,7,1,7,1,9,0,0,0
67,500,False,False,6,0,7,1,7,1,9,0,0,0
68,200,True,True,4,0,5,0,5,0,7,0,0,0
68,200,True,False,4,0,5,0,5,0,7,0,0,0
68,200,False,True,4,0,5,0,5,0,7,0,0,0
68,200,False,False,4,0,5,0,5,0,7,0,0,0
68,300,True,True,5,0,6,0,6,0,7,1,0,0
68,300,True,False,6,0,6,0,6,0,7,2,0,0
68,300,False,True,4,0,5,0,5,0,7,0,0,0
68,300,False,False,4,0,5,0,5,0,7,0,0,0
68,400,True,True,5,0,6,0,6,0,7,0,1,0
68,400,True,False,5,0,6,0,6,0,7,0,0,0
68,400,False,True,5,0,5,0,5,0,7,0,0,0
68,400,False,False,5,0,5,0,5,0,7,0,0,0
68,500,True,True,6,0,6,0,6,0,7,0,0,0
68,500,True,False,6,0,6,0,6,0,7,0,0,0
68,500,False,True,6,0,6,0,6,0,7,0,0,0
68,500,False,False,6,0,6,0,6,0,7,0,0,0
69,200,True,True,4,0,5,0,5,0,7,0,0,0
69,200,True,False,4,0,5,0,5,0,7,0,1,0
69,200,False,True,4,0,5,0,5,0,7,0,0,0
69,200,False,False,4,0,5,0,5,0,7,0,0,0
69,300,True,True,5,0,5,0,5,0,7,0,0,0
69,300,True,False,5,0,5,0,5,0,7,0,0,0
69,300,False,True,5,0,5,0,5,0,7,0,0,0
69,300,False,False,5,0,5,0,5,0,7,0,0,0
69,400,True,True,4,1,5,1,5,1,7,0,0,0
69,400,True,False,4,1,5,1,5,1,7,0,1,0
69,400,False,True,4,1,5,1,5,1,7,0,0,0
69,400,False,False,4,1,5,1,5,1,7,0,0,0
69,500,True,True,5,1,5,1,5,1,7,0,0,1
69,500,True,False,4,1,5,1,5,1,7,0,1,1
69,500,False,True,4,0,5,0,5,0,7,0,0,0
69,500,False,False,4,0,5,0,5,0,7,0,0,0
70,200,True,True,8,0,8,0,8,0,10,0,0,0
70,200,True,False,7,0,10,0,10,0,10,0,1,0
70,200,False,True,8,0,8,0,8,0,10,0,0,0
70,200,False,False,6,0,10,0,10,0,10,0,0,0
70,300,True,True,8,0,8,0,8,0,10,0,0,0
70,300,True,False,7,0,8,0,8,0,10,0,0,0
70,300,False,True,8,0,8,0,8,0,10,0,0,0
70,300,False,False,7,0,8,0,8,0,10,0,0,0
70,400,True,True,9,0,9,0,9,0,10,0,2,0
70,400,True,False,7,0,10,0,10,0,10,0,1,0
70,400,False,True,8,0,8,0,8,0,10,0,0,0
70,400,False,False,6,0,10,1,10,0,10,0,0,0
70,500,True,True,9,0,9,0,9,0,10,0,0,0
70,500,True,False,9,0,9,0,9,0,10,0,0,0
70,500,False,True,9,0,9,0,9,0,10,0,0,0
70,500,False,False,9,0,9,0,9,0,10,0,0,0
71,200,True,True,5,0,5,0,5,0,6,0,0,0
71,200,True,False,5,0,5,0,5,0,6,0,0,0
71,200,False,True,5,0,5,0,5,0,6,0,0,0
71,200,False,False,5,0,5,0,5,0,6,0,0,0
71,300,True,True,5,0,5,0,5,0,6,0,0,0
71,300,True,False,5,0,5,0,5,0,6,0,0,0
71,300,False,True,5,0,5,0,5,0,6,0,0,0
71,300,False,False,5,0,5,0,5,0,6,0,0,0
71,400,True,True,5,0,5,0,5,0,6,0,0,0
71,400,True,False,5,0,5,0,5,0,6,0,0,0
71,400,False,True,5,0,5,0,5,0,6,0,0,0
71,400,False,False,5,0,5,0,5,0,6,0,0,0
71,500,True,True,5,0,5,0,5,0,6,0,0,0
71,500,True,False,5,0,5,0,5,0,6,0,0,0
71,500,False,True,5,0,5,0,5,0,6,0,0,0
71,500,False,False,5,0,5,0,5,0,6,0,0,0
72,200,True,True,5,0,5,0,5,0,6,0,0,0
72,200,True,False,4,0,5,0,5,0,6,0,0,0
72,200,False,True,4,0,5,0,5,0,6,0,0,0
72,200,False,False,4,0,5,0,5,0,6,0,0,0
72,300,True,True,4,0,4,0,4,0,6,0,0,0
72,300,True,False,4,0,5,0,5,0,6,0,0,0
72,300,False,True,4,0,4,0,4,0,6,0,0,0
72,300,False,False,4,0,4,0,4,0,6,0,0,0
72,400,True,True,5,0,5,0,5,0,6,0,0,0
72,400,True,False,5,0,5,0,5,0,6,0,0,0
72,400,False,True,5,0,5,0,5,0,6,0,0,0
72,400,False,False,5,0,5,0,5,0,6,0,0,0
72,500,True,True,5,0,5,0,5,0,6,0,0,0
72,500,True,False,5,0,5,0,5,0,6,0,0,0
72,500,False,True,5,0,5,0,5,0,6,0,0,0
72,500,False,False,5,0,5,0,5,0,6,0,0,0
73,200,True,True,4,0,5,0,5,0,8,0,0,0
73,200,True,False,4,0,5,0,5,0,8,0,0,0
73,200,False,True,4,0,5,0,5,0,8,0,0,0
73,200,False,False,4,0,5,0,5,0,8,0,0,0
73,300,True,True,6,0,6,0,6,0,8,1,0,0
73,300,True,False,6,0,6,0,6,0,8,1,0,0
73,300,False,True,5,0,5,0,5,0,8,0,0,0
73,300,False,False,5,0,5,0,5,0,8,0,0,0
73,400,True,True,7,0,7,0,7,0,8,0,0,0
73,400,True,False,7,0,7,0,7,0,8,0,0,0
73,400,False,True,7,0,7,0,7,0,8,0,0,0
73,400,False,False,7,0,7,0,7,0,8,0,0,0
73,500,True,True,7,0,7,0,7,0,8,0,0,0
73,500,True,False,7,0,7,0,7,0,8,0,0,0
73,500,False,True,7,0,7,0,7,0,8,0,0,0
73,500,False,False,7,0,7,0,7,0,8,0,0,0
74,200,True,True,6,0,6,0,6,0,10,0,1,0
74,200,True,False,4,0,8,0,8,0,10,0,1,0
74,200,False,True,6,0,6,0,6,0,10,0,0,0
74,200,False,False,5,0,7,0,7,0,10,0,0,0
74,300,True,True,7,0,7,0,7,0,10,0,0,0
74,300,True,False,7,0,7,0,7,0,10,0,0,0
74,300,False,True,7,0,7,0,7,0,10,0,0,0
74,300,False,False,7,0,7,0,7,0,10,0,0,0
74,400,True,True,7,0,7,0,7,0,10,0,1,0
74,400,True,False,7,0,7,0,7,0,10,0,1,0
74,400,False,True,7,0,7,0,7,0,10,0,0,0
74,400,False,False,7,0,7,0,7,0,10,0,0,0
74,500,True,True,9,0,9,0,9,0,10,0,0,0
74,500,True,False,9,0,9,0,9,0,10,0,0,0
74,500,False,True,9,0,9,0,9,0,10,0,0,0
74,500,False,False,9,0,9,0,9,0,10,0,0,0
75,200,True,True,2,0,3,0,3,0,5,0,1,0
75,200,True,False,2,0,3,0,3,0,5,0,1,0
75,200,False,True,2,0,2,0,2,0,5,0,0,0
75,200,False,False,2,0,2,0,2,0,5,0,0,0
75,300,True,True,4,0,4,0,4,0,5,1,1,0
75,300,True,False,2,0,3,1,3,1,5,0,0,0
75,300,False,True,2,0,2,1,2,1,5,0,0,0
75,300,False,False,2,0,2,1,2,1,5,0,0,0
75,400,True,True,3,0,3,0,3,0,5,0,0,0
75,400,True,False,3,0,3,0,3,0,5,0,0,0
75,400,False,True,3,0,3,0,3,0,5,0,0,0
75,400,False,False,3,0,3,0,3,0,5,0,0,0
75,500,True,True,4,0,4,0,4,0,5,0,0,0
75,500,True,False,4,0,4,0,4,0,5,0,0,0
75,500,False,True,4,0,4,0,4,0,5,0,0,0
75,500,False,False,4,0,4,0,4,0,5,0,0,0
76,200,True,True,7,0,7,0,7,0,9,0,0,0
76,200,True,False,7,0,7,0,7,0,9,0,1,0
76,200,False,True,7,0,7,0,7,0,9,0,0,0
76,200,False,False,6,0,7,0,7,0,9,0,0,0
76,300,True,True,6,0,6,0,6,0,9,0,0,0
76,300,True,False,6,0,6,0,6,0,9,0,0,0
76,300,False,True,6,0,6,0,6,0,9,0,0,0
76,300,False,False,6,0,6,0,6,0,9,0,0,0
76,400,True,True,7,0,7,0,7,0,9,0,0,0
76,400,True,False,7,0,7,0,7,0,9,0,0,0
76,400,False,True,7,0,7,0,7,0,9,0,0,0
76,400,False,False,7,0,7,0,7,0,9,0,0,0
76,500,True,True,7,0,7,0,7,0,9,0,0,0
76,500,True,False,7,0,8,0,8,0,9,0,0,0
76,500,False,True,7,0,7,0,7,0,9,0,0,0
76,500,False,False,7,0,8,0,8,0,9,0,0,0
77,200,True,True,6,0,6,0,6,0,7,1,0,0
77,200,True,False,5,0,6,0,6,0,7,0,0,0
77,200,False,True,6,0,6,0,6,0,7,0,0,0
77,200,False,False,5,0,6,0,6,0,7,0,0,0
77,300,True,True,6,0,6,0,6,0,7,0,1,0
77,300,True,False,6,0,6,0,6,0,7,0,1,0
77,300,False,True,5,0,5,0,5,0,7,0,0,0
77,300,False,False,5,0,5,0,5,0,7,0,0,0
77,400,True,True,6,1,6,1,6,1,7,0,0,1
77,400,True,False,6,0,6,0,6,0,7,0,0,0
77,400,False,True,6,0,6,0,6,0,7,0,0,0
77,400,False,False,6,0,6,0,6,0,7,0,0,0
77,500,True,True,6,0,6,0,6,0,7,0,1,0
77,500,True,False,5,0,5,0,5,0,7,0,0,0
77,500,False,True,5,0,5,0,5,0,7,0,0,0
77,500,False,False,5,0,5,0,5,0,7,0,0,0
78,200,True,True,5,0,5,0,5,0,5,0,1,0
78,200,True,False,4,0,5,0,5,0,5,0,1,0
78,200,False,True,3,0,4,0,4,0,5,0,0,0
78,200,False,False,3,0,4,0,4,0,5,0,0,0
78,300,True,True,5,0,5,0,5,0,5,0,0,0
78,300,True,False,5,0,5,0,5,0,5,0,1,0
78,300,False,True,5,0,5,0,5,0,5,0,0,0
78,300,False,False,4,0,5,1,5,1,5,0,0,0
78,400,True,True,5,0,5,0,5,0,5,0,0,0
78,400,True,False,5,0,5,0,5,0,5,0,0,0
78,400,False,True,5,0,5,0,5,0,5,0,0,0
78,400,False,False,5,0,5,0,5,0,5,0,0,0
78,500,True,True,5,0,5,0,5,0,5,0,0,0
78,500,True,False,5,0,5,0,5,0,5,0,0,0
78,500,False,True,5,0,5,0,5,0,5,0,0,0
78,500,False,False,5,0,5,0,5,0,5,0,0,0
79,200,True,True,6,0,7,0,7,0,7,0,0,0
79,200,True,False,7,0,7,0,7,0,7,0,2,0
79,200,False,True,5,0,7,0,7,0,7,0,0,0
79,200,False,False,5,0,7,0,7,0,7,0,0,0
79,300,True,True,6,0,7,0,7,0,7,0,0,0
79,300,True,False,6,0,7,0,7,0,7,0,0,0
79,300,False,True,6,0,7,0,7,0,7,0,0,0
79,300,False,False,6,0,7,0,7,0,7,0,0,0
79,400,True,True,6,0,6,0,6,0,7,0,0,0
79,400,True,False,6,0,6,0,6,0,7,0,0,0
79,400,False,True,6,0,6,0,6,0,7,0,0,0
79,400,False,False,6,0,6,0,6,0,7,0,0,0
79,500,True,True,7,0,7,0,7,0,7,0,0,0
79,500,True,False,7,0,7,0,7,0,7,0,0,0
79,500,False,True,7,0,7,0,7,0,7,0,0,0
79,500,False,False,7,0,7,0,7,0,7,0,0,0
80,200,True,True,8,0,8,0,8,0,10,0,1,0
80,200,True,False,8,0,8,0,8,0,10,0,1,0
80,200,False,True,7,1,7,1,7,1,10,0,0,0
80,200,False,False,7,1,7,1,7,1,10,0,0,0
80,300,True,True,7,0,7,1,7,1,10,0,0,0
80,300,True,False,7,0,7,1,7,1,10,0,0,0
80,300,False,True,7,1,7,1,7,1,10,0,0,0
80,300,False,False,7,0,7,1,7,1,10,0,0,0
80,400,True,True,7,1,7,1,7,1,10,0,0,0
80,400,True,False,7,1,7,1,7,1,10,0,0,0
80,400,False,True,7,1,7,1,7,1,10,0,0,0
80,400,False,False,7,1,7,1,7,1,10,0,0,0
80,500,True,True,9,0,9,0,9,0,10,0,0,0
80,500,True,False,9,0,9,0,9,0,10,0,0,0
80,500,False,True,9,0,9,0,9,0,10,0,0,0
80,500,False,False,9,0,9,0,9,0,10,0,0,0
81,200,True,True,8,0,8,0,8,0,9,0,0,0
81,200,True,False,8,0,8,0,8,0,9,0,0,0
81,200,False,True,8,0,8,0,8,0,9,0,0,0
81,200,False,False,8,0,8,0,8,0,9,0,0,0
81,300,True,True,8,0,8,0,8,0,9,0,0,0
81,300,True,False,8,0,8,0,8,0,9,0,0,0
81,300,False,True,8,0,8,0,8,0,9,0,0,0
81,300,False,False,8,0,8,0,8,0,9,0,0,0
81,400,True,True,9,0,9,0,9,0,9,0,0,0
81,400,True,False,9,0,9,0,9,0,9,0,0,0
81,400,False,True,9,0,9,0,9,0,9,0,0,0
81,400,False,False,9,0,9,0,9,0,9,0,0,0
81,500,True,True,9,0,9,0,9,0,9,0,0,0
81,500,True,False,9,0,9,0,9,0,9,0,0,0
81,500,False,True,9,0,9,0,9,0,9,0,0,0
81,500,False,False,9,0,9,0,9,0,9,0,0,0
82,200,True,True,5,0,7,0,7,0,9,1,1,0
82,200,True,False,4,0,8,0,8,0,9,2,1,0
82,200,False,True,5,0,6,0,6,0,9,0,0,0
82,200,False,False,3,0,7,0,6,0,9,0,0,0
82,300,True,True,6,0,6,0,6,0,9,0,0,0
82,300,True,False,5,0,7,0,6,0,9,0,0,0
82,300,False,True,5,0,6,0,6,0,9,0,0,0
82,300,False,False,5,0,6,0,6,0,9,0,0,0
82,400,True,True,7,0,7,0,7,0,9,0,0,0
82,400,True,False,6,0,8,1,7,0,9,0,0,0
82,400,False,True,6,0,8,0,7,0,9,0,0,0
82,400,False,False,6,0,8,0,7,0,9,0,0,0
82,500,True,True,7,0,7,0,7,0,9,0,0,0
82,500,True,False,7,0,7,0,7,0,9,0,0,0
82,500,False,True,7,0,7,0,7,0,9,0,0,0
82,500,False,False,7,0,7,0,7,0,9,0,0,0
83,200,True,True,4,0,5,0,5,0,5,0,0,0
83,200,True,False,5,0,5,0,5,0,5,1,1,0
83,200,False,True,4,0,4,0,4,0,5,0,0,0
83,200,False,False,4,0,4,0,4,0,5,0,0,0
83,300,True,True,4,0,4,0,4,0,5,0,1,0
83,300,True,False,3,1,3,1,3,1,5,0,0,0
83,300,False,True,3,1,3,1,3,1,5,0,0,0
83,300,False,False,3,1,3,1,3,1,5,0,0,0
83,400,True,True,4,0,4,0,4,0,5,0,0,0
83,400,True,False,4,0,4,0,4,0,5,0,0,0
83,400,False,True,4,0,4,0,4,0,5,0,0,0
83,400,False,False,4,0,4,0,4,0,5,0,0,0
83,500,True,True,5,0,5,0,5,0,5,0,0,0
83,500,True,False,5,0,5,0,5,0,5,0,0,0
83,500,False,True,5,0,5,0,5,0,5,0,0,0
83,500,False,False,5,0,5,0,5,0,5,0,0,0
84,200,True,True,6,0,6,0,6,0,11,0,0,0
84,200,True,False,6,0,6,0,6,0,11,0,0,0
84,200,False,True,6,0,6,0,6,0,11,0,0,0
84,200,False,False,6,0,6,0,6,0,11,0,0,0
84,300,True,True,6,0,6,1,6,1,11,0,0,0
84,300,True,False,5,0,7,2,7,1,11,0,0,0
84,300,False,True,6,1,6,1,6,1,11,0,0,0
84,300,False,False,5,0,7,2,7,1,11,0,0,0
84,400,True,True,6,1,6,2,6,2,11,0,0,1
84,400,True,False,6,1,6,2,6,2,11,0,0,0
84,400,False,True,6,1,6,1,6,1,11,0,0,0
84,400,False,False,6,1,6,1,6,1,11,0,0,0
84,500,True,True,6,1,6,2,6,2,11,0,0,0
84,500,True,False,6,1,6,2,6,2,11,0,0,1
84,500,False,True,6,1,6,2,6,2,11,0,0,0
84,500,False,False,6,1,6,2,6,2,11,0,0,0
85,200,True,True,4,1,8,2,7,2,11,0,0,1
85,200,True,False,5,0,8,2,7,0,11,1,1,0
85,200,False,True,6,0,7,0,7,0,11,0,0,0
85,200,False,False,4,0,8,1,6,0,11,0,0,0
85,300,True,True,7,1,7,1,7,1,11,1,1,0
85,300,True,False,5,1,6,1,6,1,11,0,0,0
85,300,False,True,5,1,5,1,5,1,11,0,0,0
85,300,False,False,5,1,5,1,5,1,11,0,0,0
85,400,True,True,8,0,9,0,9,0,11,0,0,0
85,400,True,False,7,0,9,0,9,0,11,0,0,0
85,400,False,True,8,0,9,0,9,0,11,0,0,0
85,400,False,False,7,0,9,0,9,0,11,0,0,0
85,500,True,True,7,1,8,2,8,2,11,0,1,1
85,500,True,False,6,0,8,1,8,0,11,0,1,0
85,500,False,True,6,0,8,1,8,0,11,0,0,0
85,500,False,False,5,0,8,2,8,0,11,0,0,0
86,200,True,True,5,0,5,0,5,0,9,1,0,0
86,200,True,False,4,0,4,0,4,0,9,0,0,0
86,200,False,True,4,0,4,0,4,0,9,0,0,0
86,200,False,False,4,0,4,0,4,0,9,0,0,0
86,300,True,True,7,0,8,0,8,0,9,0,0,0
86,300,True,False,7,0,8,0,8,0,9,0,0,0
86,300,False,True,8,0,8,0,8,0,9,0,0,0
86,300,False,False,7,0,8,0,8,0,9,0,0,0
86,400,True,True,8,0,8,0,8,0,9,1,0,0
86,400,True,False,7,0,7,0,7,0,9,0,0,0
86,400,False,True,7,0,7,0,7,0,9,0,0,0
86,400,False,False,7,0,7,0,7,0,9,0,0,0
86,500,True,True,7,0,7,0,7,0,9,0,0,0
86,500,True,False,7,0,7,0,7,0,9,0,0,0
86,500,False,True,7,0,7,0,7,0,9,0,0,0
86,500,False,False,7,0,7,0,7,0,9,0,0,0
87,200,True,True,6,0,6,0,6,0,10,0,0,0
87,200,True,False,6,0,6,0,6,0,10,0,0,0
87,200,False,True,6,0,6,0,6,0,10,0,0,0
87,200,False,False,6,0,6,0,6,0,10,0,0,0
87,300,True,True,6,0,6,0,6,0,10,0,0,0
87,300,True,False,6,0,6,0,6,0,10,0,0,0
87,300,False,True,6,0,6,0,6,0,10,0,0,0
87,300,False,False,6,0,6,0,6,0,10,0,0,0
87,400,True,True,7,1,7,2,7,2,10,0,0,2
87,400,True,False,7,1,7,2,7,2,10,0,0,2
87,400,False,True,7,0,7,1,7,1,10,0,0,0
87,400,False,False,7,0,7,1,7,1,10,0,0,0
87,500,True,True,7,0,7,0,7,0,10,0,0,0
87,500,True,False,7,0,7,0,7,0,10,0,0,0
87,500,False,True,7,0,7,0,7,0,10,0,0,0
87,500,False,False,7,0,7,0,7,0,10,0,0,0
88,200,True,True,4,0,4,0,4,0,5,0,0,0
88,200,True,False,4,0,4,0,4,0,5,0,0,0
88,200,False,True,4,0,4,0,4,0,5,0,0,0
88,200,False,False,4,0,4,0,4,0,5,0,0,0
88,300,True,True,5,0,5,0,5,0,5,0,0,0
88,300,True,False,5,0,5,0,5,0,5,0,0,0
88,300,False,True,5,0,5,0,5,0,5,0,0,0
88,300,False,False,5,0,5,0,5,0,5,0,0,0
88,400,True,True,5,0,5,0,5,0,5,0,0,0
88,400,True,False,5,0,5,0,5,0,5,0,0,0
88,400,False,True,5,0,5,0,5,0,5,0,0,0
88,400,False,False,5,0,5,0,5,0,5,0,0,0
88,500,True,True,5,0,5,0,5,0,5,0,1,0
88,500,True,False,5,0,5,0,5,0,5,0,1,0
88,500,False,True,4,0,4,0,4,0,5,0,0,0
88,500,False,False,4,0,4,0,4,0,5,0,0,0
89,200,True,True,8,0,8,0,8,0,11,0,0,0
89,200,True,False,7,0,8,0,8,0,11,0,0,0
89,200,False,True,8,0,8,0,8,0,11,0,0,0
89,200,False,False,7,0,8,0,8,0,11,0,0,0
89,300,True,True,8,0,9,0,9,0,11,0,0,0
89,300,True,False,9,0,10,0,10,0,11,1,1,0
89,300,False,True,7,0,7,0,7,0,11,0,0,0
89,300,False,False,8,0,9,0,9,0,11,0,0,0
89,400,True,True,9,0,10,0,10,0,11,1,0,0
89,400,True,False,9,0,10,0,10,0,11,1,1,0
89,400,False,True,8,0,8,0,8,0,11,0,0,0
89,400,False,False,8,0,9,0,9,0,11,0,0,0
89,500,True,True,8,0,9,1,9,0,11,0,0,0
89,500,True,False,8,0,9,1,9,0,11,0,0,0
89,500,False,True,8,0,8,2,8,1,11,0,0,0
89,500,False,False,8,0,9,1,9,0,11,0,0,0
90,200,True,True,6,0,7,0,7,0,9,0,0,0
90,200,True,False,6,0,6,0,6,0,9,0,0,0
90,200,False,True,6,0,6,0,6,0,9,0,0,0
90,200,False,False,6,0,6,0,6,0,9,0,0,0
90,300,True,True,6,0,6,0,6,0,9,0,0,0
90,300,True,False,6,0,6,0,6,0,9,0,0,0
90,300,False,True,6,0,6,0,6,0,9,0,0,0
90,300,False,False,6,0,6,0,6,0,9,0,0,0
90,400,True,True,7,0,8,0,8,0,9,0,0,0
90,400,True,False,5,0,8,1,8,1,9,0,0,0
90,400,False,True,7,0,8,0,8,0,9,0,0,0
90,400,False,False,5,0,8,1,8,1,9,0,0,0
90,500,True,True,7,1,7,1,7,1,9,0,0,0
90,500,True,False,7,0,7,1,7,1,9,0,0,0
90,500,False,True,7,1,7,1,7,1,9,0,0,0
90,500,False,False,7,0,7,1,7,1,9,0,0,0
91,200,True,True,6,1,6,1,6,1,8,0,1,0
91,200,True,False,5,0,6,1,6,1,8,0,0,0
91,200,False,True,5,0,6,1,6,1,8,0,0,0
91,200,False,False,5,0,6,1,6,1,8,0,0,0
91,300,True,True,7,0,7,0,7,0,8,0,0,0
91,300,True,False,7,0,7,0,7,0,8,0,0,0
91,300,False,True,7,0,7,0,7,0,8,0,0,0
91,300,False,False,7,0,7,0,7,0,8,0,0,0
91,400,True,True,6,0,7,0,7,0,8,0,0,0
91,400,True,False,6,0,7,0,7,0,8,0,0,0
91,400,False,True,6,0,7,0,7,0,8,0,0,0
91,400,False,False,6,0,7,0,7,0,8,0,0,0
91,500,True,True,7,0,7,0,7,0,8,0,0,0
91,500,True,False,6,0,7,0,7,0,8,0,0,0
91,500,False,True,6,0,7,0,7,0,8,0,0,0
91,500,False,False,6,0,7,0,7,0,8,0,0,0
92,200,True,True,4,0,4,0,4,0,5,0,0,0
92,200,True,False,4,0,4,0,4,0,5,0,0,0
92,200,False,True,4,0,4,0,4,0,5,0,0,0
92,200,False,False,4,0,4,0,4,0,5,0,0,0
92,300,True,True,5,0,5,0,5,0,5,0,0,0
92,300,True,False,5,0,5,0,5,0,5,0,0,0
92,300,False,True,5,0,5,0,5,0,5,0,0,0
92,300,False,False,5,0,5,0,5,0,5,0,0,0
92,400,True,True,4,0,4,0,4,0,5,0,0,0
92,400,True,False,4,0,4,0,4,0,5,0,0,0
92,400,False,True,4,0,4,0,4,0,5,0,0,0
92,400,False,False,4,0,4,0,4,0,5,0,0,0
92,500,True,True,5,0,5,0,5,0,5,0,0,0
92,500,True,False,5,0,5,0,5,0,5,0,0,0
92,500,False,True,5,0,5,0,5,0,5,0,0,0
92,500,False,False,5,0,5,0,5,0,5,0,0,0
93,200,True,True,3,0,3,0,3,0,5,0,1,0
93,200,True,False,5,0,5,0,5,0,5,1,2,0
93,200,False,True,3,0,3,0,3,0,5,0,0,0
93,200,False,False,2,0,3,0,3,0,5,0,0,0
93,300,True,True,4,0,4,1,4,1,5,0,0,0
93,300,True,False,4,0,4,1,4,1,5,0,0,1
93,300,False,True,4,0,4,1,4,1,5,0,0,0
93,300,False,False,4,0,4,1,4,1,5,0,0,0
93,400,True,True,5,0,5,0,5,0,5,0,0,0
93,400,True,False,5,0,5,0,5,0,5,0,0,0
93,400,False,True,5,0,5,0,5,0,5,0,0,0
93,400,False,False,5,0,5,0,5,0,5,0,0,0
93,500,True,True,4,0,4,0,4,0,5,0,0,0
93,500,True,False,4,0,4,0,4,0,5,0,0,0
93,500,False,True,4,0,4,0,4,0,5,0,0,0
93,500,False,False,4,0,4,0,4,0,5,0,0,0
94,200,True,True,5,0,5,1,5,1,10,0,0,1
94,200,True,False,6,0,6,0,6,0,10,0,1,0
94,200,False,True,6,0,6,0,6,0,10,0,0,0
94,200,False,False,5,0,6,0,6,0,10,0,0,0
94,300,True,True,7,0,7,0,7,0,10,0,2,0
94,300,True,False,8,0,8,0,8,0,10,0,3,0
94,300,False,True,6,0,6,0,6,0,10,0,0,0
94,300,False,False,5,0,7,0,7,0,10,0,0,0
94,400,True,True,6,0,7,0,7,0,10,0,0,0
94,400,True,False,6,0,6,0,6,0,10,0,1,0
94,400,False,True,5,0,7,0,6,0,10,0,0,0
94,400,False,False,5,0,7,0,6,0,10,0,0,0
94,500,True,True,8,0,8,0,8,0,10,0,0,0
94,500,True,False,8,0,8,0,8,0,10,0,0,0
94,500,False,True,8,0,8,0,8,0,10,0,0,0
94,500,False,False,8,0,8,0,8,0,10,0,0,0
95,200,True,True,3,1,6,2,5,1,10,0,0,0
95,200,True,False,3,1,6,3,5,1,10,0,0,1
95,200,False,True,5,0,6,3,5,2,10,0,0,0
95,200,False,False,4,0,6,4,5,3,10,0,0,0
95,300,True,True,5,2,7,2,7,2,10,1,0,0
95,300,True,False,5,1,6,3,5,2,10,0,0,0
95,300,False,True,6,1,6,1,6,1,10,0,0,0
95,300,False,False,5,1,6,3,6,1,10,0,0,0
95,400,True,True,6,1,6,1,6,1,10,0,0,0
95,400,True,False,5,1,6,1,6,1,10,0,0,0
95,400,False,True,6,1,6,1,6,1,10,0,0,0
95,400,False,False,5,1,6,1,6,1,10,0,0,0
95,500,True,True,7,0,7,1,7,1,10,1,1,0
95,500,True,False,6,1,7,2,7,2,10,0,1,0
95,500,False,True,6,1,7,2,7,2,10,0,0,0
95,500,False,False,6,1,7,2,7,2,10,0,0,0
96,200,True,True,5,0,6,1,6,1,10,0,0,0
96,200,True,False,5,0,5,1,5,1,10,0,0,0
96,200,False,True,5,1,5,1,5,1,10,0,0,0
96,200,False,False,5,0,5,1,5,1,10,0,0,0
96,300,True,True,6,0,7,1,7,1,10,0,1,0
96,300,True,False,6,0,7,1,7,1,10,0,1,1
96,300,False,True,6,0,7,1,7,1,10,0,0,0
96,300,False,False,5,0,7,1,7,1,10,0,0,0
96,400,True,True,7,0,7,0,7,0,10,0,1,0
96,400,True,False,6,0,8,1,7,0,10,1,0,0
96,400,False,True,6,0,7,1,7,1,10,0,0,0
96,400,False,False,6,0,7,1,7,1,10,0,0,0
96,500,True,True,7,0,7,0,7,0,10,0,0,0
96,500,True,False,7,0,7,0,7,0,10,0,0,0
96,500,False,True,7,0,7,0,7,0,10,0,0,0
96,500,False,False,7,0,7,0,7,0,10,0,0,0
97,200,True,True,4,0,6,0,6,0,8,0,0,0
97,200,True,False,4,0,6,0,6,0,8,0,0,0
97,200,False,True,5,0,5,0,5,0,8,0,0,0
97,200,False,False,4,0,6,0,6,0,8,0,0,0
97,300,True,True,5,0,5,0,5,0,8,0,1,0
97,300,True,False,5,0,5,0,5,0,8,0,1,0
97,300,False,True,4,0,6,1,6,1,8,0,0,0
97,300,False,False,4,0,6,1,6,1,8,0,0,0
97,400,True,True,5,0,5,0,5,0,8,0,0,0
97,400,True,False,5,0,5,0,5,0,8,0,0,0
97,400,False,True,5,0,5,0,5,0,8,0,0,0
97,400,False,False,5,0,5,0,5,0,8,0,0,0
97,500,True,True,5,0,5,0,5,0,8,0,0,0
97,500,True,False,5,0,6,0,6,0,8,0,0,0
97,500,False,True,5,0,5,0,5,0,8,0,0,0
97,500,False,False,5,0,5,0,5,0,8,0,0,0
98,200,True,True,5,0,5,0,5,0,5,0,1,0
98,200,True,False,4,0,4,0,4,0,5,0,0,0
98,200,False,True,4,0,4,0,4,0,5,0,0,0
98,200,False,False,4,0,4,0,4,0,5,0,0,0
98,300,True,True,5,0,5,0,5,0,5,0,0,0
98,300,True,False,5,0,5,0,5,0,5,0,0,0
98,300,False,True,5,0,5,0,5,0,5,0,0,0
98,300,False,False,5,0,5,0,5,0,5,0,0,0
98,400,True,True,5,0,5,0,5,0,5,0,0,0
98,400,True,False,5,0,5,0,5,0,5,0,0,0
98,400,False,True,5,0,5,0,5,0,5,0,0,0
98,400,False,False,5,0,5,0,5,0,5,0,0,0
98,500,True,True,5,0,5,0,5,0,5,0,0,0
98,500,True,False,5,0,5,0,5,0,5,0,0,0
98,500,False,True,5,0,5,0,5,0,5,0,0,0
98,500,False,False,5,0,5,0,5,0,5,0,0,0
99,200,True,True,5,0,5,0,5,0,6,0,0,0
99,200,True,False,5,0,5,0,5,0,6,0,0,0
99,200,False,True,5,0,5,0,5,0,6,0,0,0
99,200,False,False,5,0,5,0,5,0,6,0,0,0
99,300,True,True,5,0,5,0,5,0,6,0,0,0
99,300,True,False,5,0,5,0,5,0,6,0,0,0
99,300,False,True,5,0,5,0,5,0,6,0,0,0
99,300,False,False,5,0,5,0,5,0,6,0,0,0
99,400,True,True,5,0,5,0,5,0,6,0,0,0
99,400,True,False,5,0,5,0,5,0,6,0,0,0
99,400,False,True,5,0,5,0,5,0,6,0,0,0
99,400,False,False,5,0,5,0,5,0,6,0,0,0
99,500,True,True,5,0,5,0,5,0,6,0,0,0
99,500,True,False,5,0,5,0,5,0,6,0,0,0
99,500,False,True,5,0,5,0,5,0,6,0,0,0
99,500,False,False,5,0,5,0,5,0,6,0,0,0
100,200,True,True,6,0,6,0,6,0,9,0,1,0
100,200,True,False,6,0,6,0,6,0,9,0,1,0
100,200,False,True,5,0,5,1,5,1,9,0,0,0
100,200,False,False,5,0,5,1,5,1,9,0,0,0
100,300,True,True,6,0,7,0,7,0,9,0,0,0
100,300,True,False,6,0,7,0,7,0,9,0,0,0
100,300,False,True,7,0,7,0,7,0,9,0,0,0
100,300,False,False,6,0,7,0,7,0,9,0,0,0
100,400,True,True,8,0,8,0,8,0,9,0,0,0
100,400,True,False,8,0,8,0,8,0,9,0,0,0
100,400,False,True,8,0,8,0,8,0,9,0,0,0
100,400,False,False,8,0,8,0,8,0,9,0,0,0
100,500,True,True,7,0,7,0,7,0,9,0,0,0
100,500,True,False,7,0,7,0,7,0,9,0,0,0
100,500,False,True,7,0,7,0,7,0,9,0,0,0
100,500,False,False,7,0,7,0,7,0,9,0,0,0
101,200,True,True,6,1,7,1,7,1,11,0,0,0
101,200,True,False,6,0,7,2,7,1,11,0,0,0
101,200,False,True,6,0,7,2,7,1,11,0,0,0
101,200,False,False,6,0,7,2,7,1,11,0,0,0
101,300,True,True,6,0,6,1,6,1,11,0,0,0
101,300,True,False,6,0,6,2,6,1,11,0,0,0
101,300,False,True,6,0,6,1,6,1,11,0,0,0
101,300,False,False,6,0,6,1,6,1,11,0,0,0
101,400,True,True,9,0,9,0,9,0,11,0,0,0
101,400,True,False,9,0,9,0,9,0,11,0,0,0
101,400,False,True,9,0,9,0,9,0,11,0,0,0
101,400,False,False,9,0,9,0,9,0,11,0,0,0
101,500,True,True,9,0,9,0,9,0,11,0,0,0
101,500,True,False,9,0,9,0,9,0,11,0,0,0
101,500,False,True,9,0,9,0,9,0,11,0,0,0
101,500,False,False,9,0,9,0,9,0,11,0,0,0
102,200,True,True,5,0,6,0,6,0,9,0,0,0
102,200,True,False,6,0,6,0,6,0,9,1,0,0
102,200,False,True,6,0,6,0,6,0,9,0,0,0
102,200,False,False,5,0,6,0,6,0,9,0,0,0
102,300,True,True,7,0,7,0,7,0,9,0,0,0
102,300,True,False,7,0,7,0,7,0,9,0,0,0
102,300,False,True,7,0,7,0,7,0,9,0,0,0
102,300,False,False,7,0,7,0,7,0,9,0,0,0
102,400,True,True,7,0,7,0,7,0,9,0,0,0
102,400,True,False,6,0,8,0,7,0,9,0,0,0
102,400,False,True,7,0,7,0,7,0,9,0,0,0
102,400,False,False,6,0,8,0,7,0,9,0,0,0
102,500,True,True,7,0,7,0,7,0,9,0,0,0
102,500,True,False,7,0,7,1,7,1,9,0,0,1
102,500,False,True,7,0,7,0,7,0,9,0,0,0
102,500,False,False,7,0,7,0,7,0,9,0,0,0
103,200,True,True,4,0,5,0,5,0,10,1,0,0
103,200,True,False,5,0,5,1,5,1,10,1,1,1
103,200,False,True,5,0,5,0,5,0,10,0,0,0
103,200,False,False,3,0,6,2,5,1,10,0,0,0
103,300,True,True,5,0,7,1,7,0,10,1,1,0
103,300,True,False,3,0,8,1,7,0,10,1,2,0
103,300,False,True,4,0,6,1,6,0,10,0,0,0
103,300,False,False,3,0,7,1,7,0,10,0,0,0
103,400,True,True,7,0,7,1,7,1,10,0,0,0
103,400,True,False,6,0,8,0,8,0,10,0,1,0
103,400,False,True,6,0,8,0,8,0,10,0,0,0
103,400,False,False,5,0,8,1,7,0,10,0,0,0
103,500,True,True,6,1,6,1,6,1,10,0,0,1
103,500,True,False,6,1,6,1,6,1,10,0,0,1
103,500,False,True,6,0,6,0,6,0,10,0,0,0
103,500,False,False,6,0,6,0,6,0,10,0,0,0
104,200,True,True,7,0,7,0,7,0,8,1,0,0
104,200,True,False,5,0,8,1,8,0,8,0,0,0
104,200,False,True,6,0,6,0,6,0,8,0,0,0
104,200,False,False,5,0,7,1,7,0,8,0,0,0
104,300,True,True,7,0,7,0,7,0,8,0,0,0
104,300,True,False,7,0,7,0,7,0,8,0,1,0
104,300,False,True,7,0,7,0,7,0,8,0,0,0
104,300,False,False,7,0,7,0,7,0,8,0,0,0
104,400,True,True,6,0,6,1,6,1,8,1,0,0
104,400,True,False,6,0,6,0,6,0,8,0,0,0
104,400,False,True,6,0,6,0,6,0,8,0,0,0
104,400,False,False,6,0,6,0,6,0,8,0,0,0
104,500,True,True,7,0,7,0,7,0,8,0,0,0
104,500,True,False,7,0,7,0,7,0,8,1,0,0
104,500,False,True,7,0,7,0,7,0,8,0,0,0
104,500,False,False,6,0,8,1,8,0,8,0,0,0
105,200,True,True,6,1,6,1,6,1,10,0,0,0
105,200,True,False,6,0,6,1,6,1,10,0,0,1
105,200,False,True,6,0,6,1,6,1,10,0,0,0
105,200,False,False,6,0,6,1,6,1,10,0,0,0
105,300,True,True,6,0,6,0,6,0,10,0,0,0
105,300,True,False,6,0,6,0,6,0,10,1,0,0
105,300,False,True,6,0,6,0,6,0,10,0,0,0
105,300,False,False,6,0,6,0,6,0,10,0,0,0
105,400,True,True,8,0,8,0,8,0,10,0,0,0
105,400,True,False,8,0,8,0,8,0,10,1,0,0
105,400,False,True,7,0,8,0,8,0,10,0,0,0
105,400,False,False,7,0,8,0,8,0,10,0,0,0
105,500,True,True,8,0,8,0,8,0,10,0,0,0
105,500,True,False,8,0,8,0,8,0,10,0,0,0
105,500,False,True,8,0,8,0,8,0,10,0,0,0
105,500,False,False,8,0,8,0,8,0,10,0,0,0
106,200,True,True,5,0,5,0,5,0,5,0,0,0
106,200,True,False,5,0,5,0,5,0,5,1,0,0
106,200,False,True,4,0,5,0,5,0,5,0,0,0
106,200,False,False,4,0,5,0,5,0,5,0,0,0
106,300,True,True,5,0,5,0,5,0,5,0,0,0
106,300,True,False,5,0,5,0,5,0,5,0,0,0
106,300,False,True,5,0,5,0,5,0,5,0,0,0
106,300,False,False,5,0,5,0,5,0,5,0,0,0
106,400,True,True,5,0,5,0,5,0,5,0,0,0
106,400,True,False,5,0,5,0,5,0,5,0,0,0
106,400,False,True,5,0,5,0,5,0,5,0,0,0
106,400,False,False,5,0,5,0,5,0,5,0,0,0
106,500,True,True,5,0,5,0,5,0,5,0,0,0
106,500,True,False,5,0,5,0,5,0,5,0,0,0
106,500,False,True,5,0,5,0,5,0,5,0,0,0
106,500,False,False,5,0,5,0,5,0,5,0,0,0
107,200,True,True,6,0,6,0,6,0,10,0,0,0
107,200,True,False,6,0,6,0,6,0,10,0,0,0
107,200,False,True,6,0,6,0,6,0,10,0,0,0
107,200,False,False,6,0,6,0,6,0,10,0,0,0
107,300,True,True,6,0,6,0,6,0,10,0,0,0
107,300,True,False,7,0,7,0,7,0,10,1,1,0
107,300,False,True,6,0,6,0,6,0,10,0,0,0
107,300,False,False,6,0,6,0,6,0,10,0,0,0
107,400,True,True,6,0,7,0,7,0,10,0,0,0
107,400,True,False,7,0,7,0,7,0,10,0,1,0
107,400,False,True,6,0,6,0,6,0,10,0,0,0
107,400,False,False,6,0,6,0,6,0,10,0,0,0
107,500,True,True,7,1,7,1,7,1,10,0,0,0
107,500,True,False,7,1,7,1,7,1,10,0,0,0
107,500,False,True,7,1,7,1,7,1,10,0,0,0
107,500,False,False,7,1,7,1,7,1,10,0,0,0
108,200,True,True,4,0,6,2,5,2,8,0,0,0
108,200,True,False,5,0,7,1,6,1,8,0,1,0
108,200,False,True,5,0,5,0,5,0,8,0,0,0
108,200,False,False,4,0,6,2,5,2,8,0,0,0
108,300,True,True,6,1,6,1,6,1,8,0,0,0
108,300,True,False,6,1,6,1,6,1,8,0,0,0
108,300,False,True,6,1,6,1,6,1,8,0,0,0
108,300,False,False,6,1,6,1,6,1,8,0,0,0
108,400,True,True,8,0,8,0,8,0,8,0,0,0
108,400,True,False,8,0,8,0,8,0,8,0,0,0
108,400,False,True,8,0,8,0,8,0,8,0,0,0
108,400,False,False,8,0,8,0,8,0,8,0,0,0
108,500,True,True,6,0,8,0,7,0,8,0,0,0
108,500,True,False,6,0,8,0,7,0,8,0,0,0
108,500,False,True,7,0,8,0,8,0,8,0,0,0
108,500,False,False,6,0,8,0,7,0,8,0,0,0
109,200,True,True,7,0,7,0,7,0,10,0,1,0
109,200,True,False,7,0,7,0,7,0,10,0,1,0
109,200,False,True,6,0,6,0,6,0,10,0,0,0
109,200,False,False,6,0,6,0,6,0,10,0,0,0
109,300,True,True,7,0,8,0,8,0,10,0,0,0
109,300,True,False,7,0,8,0,8,0,10,0,0,0
109,300,False,True,7,0,7,1,7,1,10,0,0,0
109,300,False,False,7,0,8,0,8,0,10,0,0,0
109,400,True,True,9,0,9,0,9,0,10,1,0,0
109,400,True,False,8,0,9,0,9,0,10,1,0,0
109,400,False,True,8,0,9,0,9,0,10,0,0,0
109,400,False,False,7,0,9,1,9,0,10,0,0,0
109,500,True,True,8,0,8,0,8,0,10,0,0,0
109,500,True,False,8,0,8,0,8,0,10,0,0,0
109,500,False,True,8,0,8,0,8,0,10,0,0,0
109,500,False,False,8,0,8,0,8,0,10,0,0,0
110,200,True,True,6,1,6,2,6,2,9,0,0,0
110,200,True,False,6,1,6,2,6,2,9,0,0,0
110,200,False,True,6,1,6,2,6,2,9,0,0,0
110,200,False,False,6,1,6,2,6,2,9,0,0,0
110,300,True,True,8,0,8,0,8,0,9,0,0,0
110,300,True,False,8,0,8,0,8,0,9,0,0,0
110,300,False,True,8,0,8,0,8,0,9,0,0,0
110,300,False,False,8,0,8,0,8,0,9,0,0,0
110,400,True,True,8,0,8,0,8,0,9,0,0,0
110,400,True,False,8,0,8,0,8,0,9,0,0,0
110,400,False,True,8,0,8,0,8,0,9,0,0,0
110,400,False,False,8,0,8,0,8,0,9,0,0,0
110,500,True,True,8,0,8,0,8,0,9,0,0,0
110,500,True,False,8,0,8,0,8,0,9,0,0,0
110,500,False,True,8,0,8,0,8,0,9,0,0,0
110,500,False,False,8,0,8,0,8,0,9,0,0,0
111,200,True,True,3,0,3,0,3,0,8,0,0,0
111,200,True,False,3,0,3,0,3,0,8,0,0,0
111,200,False,True,3,0,3,0,3,0,8,0,0,0
111,200,False,False,3,0,3,0,3,0,8,0,0,0
111,300,True,True,6,1,6,1,6,1,8,0,0,0
111,300,True,False,6,1,6,1,6,1,8,0,0,0
111,300,False,True,6,1,6,1,6,1,8,0,0,0
111,300,False,False,6,1,6,1,6,1,8,0,0,0
111,400,True,True,4,1,4,1,4,1,8,0,0,0
111,400,True,False,4,0,5,1,5,1,8,0,0,0
111,400,False,True,4,0,5,1,5,1,8,0,0,0
111,400,False,False,4,0,5,1,5,1,8,0,0,0
111,500,True,True,6,0,7,0,7,0,8,0,0,0
111,500,True,False,6,0,7,0,7,0,8,1,0,0
111,500,False,True,6,0,6,0,6,0,8,0,0,0
111,500,False,False,5,0,7,0,6,0,8,0,0,0
112,200,True,True,4,0,4,0,4,0,5,0,0,0
112,200,True,False,4,0,4,1,4,1,5,0,0,0
112,200,False,True,4,0,4,0,4,0,5,0,0,0
112,200,False,False,4,0,4,0,4,0,5,0,0,0
112,300,True,True,5,0,5,0,5,0,5,0,0,0
112,300,True,False,5,0,5,0,5,0,5,0,0,0
112,300,False,True,5,0,5,0,5,0,5,0,0,0
112,300,False,False,5,0,5,0,5,0,5,0,0,0
112,400,True,True,5,0,5,0,5,0,5,0,0,0
112,400,True,False,5,0,5,0,5,0,5,0,0,0
112,400,False,True,5,0,5,0,5,0,5,0,0,0
112,400,False,False,5,0,5,0,5,0,5,0,0,0
112,500,True,True,5,0,5,0,5,0,5,0,0,0
112,500,True,False,5,0,5,0,5,0,5,0,0,0
112,500,False,True,5,0,5,0,5,0,5,0,0,0
112,500,False,False,5,0,5,0,5,0,5,0,0,0
113,200,True,True,3,1,3,1,3,1,7,0,0,1
113,200,True,False,2,0,4,1,4,0,7,0,0,0
113,200,False,True,3,0,3,0,3,0,7,0,0,0
113,200,False,False,2,0,4,1,4,0,7,0,0,0
113,300,True,True,3,0,3,0,3,0,7,0,0,0
113,300,True,False,3,0,4,0,4,0,7,1,1,0
113,300,False,True,3,0,3,0,3,0,7,0,0,0
113,300,False,False,2,0,5,0,4,0,7,0,0,0
113,400,True,True,3,1,6,1,5,1,7,0,0,0
113,400,True,False,2,0,7,2,5,1,7,0,1,1
113,400,False,True,4,0,5,0,5,0,7,0,0,0
113,400,False,False,2,0,7,1,5,0,7,0,0,0
113,500,True,True,3,0,4,0,4,0,7,0,0,0
113,500,True,False,3,0,4,0,4,0,7,0,1,0
113,500,False,True,4,1,6,1,6,1,7,0,0,0
113,500,False,False,2,0,7,2,6,0,7,0,0,0
114,200,True,True,6,0,7,0,7,0,11,0,1,0
114,200,True,False,5,0,8,0,7,0,11,0,0,0
114,200,False,True,6,0,7,0,7,0,11,0,0,0
114,200,False,False,5,0,8,0,7,0,11,0,0,0
114,300,True,True,6,1,8,1,7,1,11,0,2,1
114,300,True,False,7,0,7,0,7,0,11,0,1,0
114,300,False,True,6,0,7,0,7,0,11,0,0,0
114,300,False,False,6,0,7,0,7,0,11,0,0,0
114,400,True,True,7,0,7,2,7,2,11,0,0,0
114,400,True,False,7,0,7,1,7,1,11,0,0,1
114,400,False,True,7,0,7,0,7,0,11,0,0,0
114,400,False,False,7,0,7,0,7,0,11,0,0,0
114,500,True,True,8,0,8,0,8,0,11,0,0,0
114,500,True,False,8,0,8,0,8,0,11,0,0,0
114,500,False,True,8,0,8,0,8,0,11,0,0,0
114,500,False,False,8,0,8,0,8,0,11,0,0,0
115,200,True,True,6,0,6,0,6,0,10,0,0,0
115,200,True,False,6,0,6,0,6,0,10,0,0,0
115,200,False,True,6,0,6,0,6,0,10,0,0,0
115,200,False,False,6,0,6,0,6,0,10,0,0,0
115,300,True,True,7,1,7,1,7,1,10,0,0,0
115,300,True,False,7,1,7,1,7,1,10,0,0,1
115,300,False,True,7,0,7,1,7,1,10,0,0,0
115,300,False,False,7,0,7,1,7,1,10,0,0,0
115,400,True,True,8,0,8,0,8,0,10,0,0,0
115,400,True,False,8,0,8,0,8,0,10,0,0,0
115,400,False,True,8,0,8,0,8,0,10,0,0,0
115,400,False,False,8,0,8,0,8,0,10,0,0,0
115,500,True,True,7,0,7,0,7,0,10,0,0,0
115,500,True,False,7,0,7,0,7,0,10,0,0,0
115,500,False,True,7,0,7,0,7,0,10,0,0,0
115,500,False,False,7,0,7,0,7,0,10,0,0,0
116,200,True,True,4,0,6,1,6,0,9,0,0,0
116,200,True,False,3,0,6,3,5,0,9,0,0,0
116,200,False,True,4,0,6,0,6,0,9,0,0,0
116,200,False,False,3,0,6,3,5,0,9,0,0,0
116,300,True,True,6,0,6,1,6,1,9,0,0,1
116,300,True,False,6,0,6,1,6,1,9,0,0,0
116,300,False,True,6,0,6,0,6,0,9,0,0,0
116,300,False,False,6,0,6,0,6,0,9,0,0,0
116,400,True,True,6,0,6,0,6,0,9,0,0,0
116,400,True,False,6,0,6,0,6,0,9,0,0,0
116,400,False,True,6,0,6,0,6,0,9,0,0,0
116,400,False,False,6,0,6,0,6,0,9,0,0,0
116,500,True,True,8,0,8,0,8,0,9,0,0,0
116,500,True,False,8,0,8,0,8,0,9,0,0,0
116,500,False,True,8,0,8,0,8,0,9,0,0,0
116,500,False,False,8,0,8,0,8,0,9,0,0,0
117,200,True,True,6,0,6,0,6,0,8,0,0,0
117,200,True,False,6,0,6,0,6,0,8,0,0,0
117,200,False,True,6,0,6,0,6,0,8,0,0,0
117,200,False,False,6,0,6,0,6,0,8,0,0,0
117,300,True,True,7,0,7,0,7,0,8,0,0,0
117,300,True,False,7,0,7,0,7,0,8,0,0,0
117,300,False,True,7,0,7,0,7,0,8,0,0,0
117,300,False,False,7,0,7,0,7,0,8,0,0,0
117,400,True,True,6,0,6,0,6,0,8,0,0,0
117,400,True,False,6,0,6,0,6,0,8,0,0,0
117,400,False,True,6,0,6,0,6,0,8,0,0,0
117,400,False,False,6,0,6,0,6,0,8,0,0,0
117,500,True,True,7,0,7,0,7,0,8,0,0,0
117,500,True,False,7,0,7,0,7,0,8,0,0,0
117,500,False,True,7,0,7,0,7,0,8,0,0,0
117,500,False,False,7,0,7,0,7,0,8,0,0,0
118,200,True,True,5,0,5,0,5,0,9,0,1,0
118,200,True,False,4,0,5,0,5,0,9,0,0,0
118,200,False,True,4,0,5,0,5,0,9,0,0,0
118,200,False,False,4,0,5,0,5,0,9,0,0,0
118,300,True,True,6,0,7,0,7,0,9,0,1,0
118,300,True,False,5,0,7,0,6,0,9,0,0,0
118,300,False,True,6,0,6,0,6,0,9,0,0,0
118,300,False,False,5,0,7,0,6,0,9,0,0,0
118,400,True,True,7,0,7,0,7,0,9,0,0,0
118,400,True,False,7,0,7,0,7,0,9,0,0,0
118,400,False,True,7,0,7,0,7,0,9,0,0,0
118,400,False,False,7,0,7,0,7,0,9,0,0,0
118,500,True,True,7,0,7,0,7,0,9,0,0,0
118,500,True,False,7,0,7,0,7,0,9,0,0,0
118,500,False,True,7,0,7,0,7,0,9,0,0,0
118,500,False,False,7,0,7,0,7,0,9,0,0,0
119,200,True,True,6,0,6,0,6,0,10,0,0,0
119,200,True,False,5,0,6,0,6,0,10,0,0,0
119,200,False,True,6,0,6,0,6,0,10,0,0,0
119,200,False,False,5,0,6,0,6,0,10,0,0,0
119,300,True,True,6,1,6,1,6,1,10,0,0,1
119,300,True,False,6,0,7,1,7,1,10,1,0,1
119,300,False,True,6,0,6,0,6,0,10,0,0,0
119,300,False,False,6,0,6,0,6,0,10,0,0,0
119,400,True,True,6,1,6,1,6,1,10,0,0,0
119,400,True,False,6,0,7,1,7,1,10,0,0,0
119,400,False,True,6,1,6,1,6,1,10,0,0,0
119,400,False,False,6,0,7,1,7,1,10,0,0,0
119,500,True,True,6,1,6,1,6,1,10,0,0,0
119,500,True,False,6,1,6,1,6,1,10,0,0,0
119,500,False,True,6,1,6,1,6,1,10,0,0,0
119,500,False,False,6,1,6,1,6,1,10,0,0,0
120,200,True,True,5,0,7,2,7,1,9,0,0,0
120,200,True,False,6,0,7,0,7,0,9,1,1,0
120,200,False,True,6,0,7,0,7,0,9,0,0,0
120,200,False,False,5,0,7,0,7,0,9,0,0,0
120,300,True,True,7,0,7,0,7,0,9,0,0,0
120,300,True,False,7,0,7,0,7,0,9,0,0,0
120,300,False,True,7,0,7,0,7,0,9,0,0,0
120,300,False,False,7,0,7,0,7,0,9,0,0,0
120,400,True,True,7,0,7,0,7,0,9,0,0,0
120,400,True,False,7,0,7,0,7,0,9,0,0,0
120,400,False,True,7,0,7,0,7,0,9,0,0,0
120,400,False,False,7,0,7,0,7,0,9,0,0,0
120,500,True,True,8,0,8,0,8,0,9,0,0,0
120,500,True,False,8,0,8,0,8,0,9,0,0,0
120,500,False,True,8,0,8,0,8,0,9,0,0,0
120,500,False,False,8,0,8,0,8,0,9,0,0,0
121,200,True,True,6,0,6,0,6,0,10,0,0,0
121,200,True,False,7,0,7,0,7,0,10,0,1,0
121,200,False,True,6,0,6,0,6,0,10,0,0,0
121,200,False,False,6,0,6,0,6,0,10,0,0,0
121,300,True,True,6,0,6,0,6,0,10,0,0,0
121,300,True,False,6,0,6,0,6,0,10,0,0,0
121,300,False,True,6,0,6,0,6,0,10,0,0,0
121,300,False,False,6,0,6,0,6,0,10,0,0,0
121,400,True,True,7,0,7,0,7,0,10,0,1,0
121,400,True,False,7,0,7,0,7,0,10,0,1,0
121,400,False,True,6,0,6,0,6,0,10,0,0,0
121,400,False,False,6,0,6,0,6,0,10,0,0,0
121,500,True,True,7,0,7,0,7,0,10,0,0,0
121,500,True,False,7,0,7,0,7,0,10,0,0,0
121,500,False,True,7,0,7,0,7,0,10,0,0,0
121,500,False,False,7,0,7,0,7,0,10,0,0,0
122,200,True,True,5,0,5,0,5,0,9,0,1,0
122,200,True,False,4,0,4,0,4,0,9,0,0,0
122,200,False,True,4,0,4,0,4,0,9,0,0,0
122,200,False,False,4,0,4,0,4,0,9,0,0,0
122,300,True,True,6,0,6,0,6,0,9,0,0,0
122,300,True,False,6,0,6,0,6,0,9,0,0,0
122,300,False,True,6,0,6,0,6,0,9,0,0,0
122,300,False,False,6,0,6,0,6,0,9,0,0,0
122,400,True,True,6,0,6,0,6,0,9,0,0,0
122,400,True,False,6,0,6,0,6,0,9,0,0,0
122,400,False,True,6,0,6,0,6,0,9,0,0,0
122,400,False,False,6,0,6,0,6,0,9,0,0,0
122,500,True,True,6,0,6,1,6,1,9,0,0,0
122,500,True,False,6,0,6,1,6,1,9,0,0,0
122,500,False,True,6,0,6,1,6,1,9,0,0,0
122,500,False,False,6,0,6,1,6,1,9,0,0,0
123,200,True,True,6,0,6,0,6,0,10,0,1,0
123,200,True,False,5,0,5,1,5,1,10,0,0,0
123,200,False,True,5,1,5,1,5,1,10,0,0,0
123,200,False,False,5,0,5,1,5,1,10,0,0,0
123,300,True,True,6,0,6,0,6,0,10,0,0,0
123,300,True,False,6,0,6,0,6,0,10,0,0,0
123,300,False,True,6,0,6,0,6,0,10,0,0,0
123,300,False,False,6,0,6,0,6,0,10,0,0,0
123,400,True,True,7,0,7,0,7,0,10,0,0,0
123,400,True,False,7,0,7,0,7,0,10,0,0,0
123,400,False,True,7,0,7,0,7,0,10,0,0,0
123,400,False,False,7,0,7,0,7,0,10,0,0,0
123,500,True,True,6,0,6,0,6,0,10,0,0,0
123,500,True,False,6,0,6,0,6,0,10,0,0,0
123,500,False,True,6,0,6,0,6,0,10,0,0,0
123,500,False,False,6,0,6,0,6,0,10,0,0,0
124,200,True,True,4,0,4,0,4,0,7,0,0,0
124,200,True,False,4,0,4,0,4,0,7,0,0,0
124,200,False,True,4,0,4,0,4,0,7,0,0,0
124,200,False,False,4,0,4,0,4,0,7,0,0,0
124,300,True,True,5,0,5,0,5,0,7,0,0,0
124,300,True,False,4,0,6,2,6,0,7,0,1,0
124,300,False,True,5,0,5,0,5,0,7,0,0,0
124,300,False,False,5,0,5,0,5,0,7,0,0,0
124,400,True,True,6,0,6,0,6,0,7,0,0,0
124,400,True,False,6,0,6,0,6,0,7,0,0,0
124,400,False,True,6,0,6,0,6,0,7,0,0,0
124,400,False,False,6,0,6,0,6,0,7,0,0,0
124,500,True,True,7,0,7,0,7,0,7,0,0,0
124,500,True,False,7,0,7,0,7,0,7,0,0,0
124,500,False,True,7,0,7,0,7,0,7,0,0,0
124,500,False,False,7,0,7,0,7,0,7,0,0,0
125,200,True,True,6,0,6,0,6,0,8,0,1,0
125,200,True,False,6,0,6,0,6,0,8,0,2,0
125,200,False,True,5,0,6,0,6,0,8,0,0,0
125,200,False,False,4,0,6,0,5,0,8,0,0,0
125,300,True,True,7,0,7,0,7,0,8,0,0,0
125,300,True,False,7,0,7,0,7,0,8,0,0,0
125,300,False,True,7,0,7,0,7,0,8,0,0,0
125,300,False,False,7,0,7,0,7,0,8,0,0,0
125,400,True,True,7,0,7,0,7,0,8,0,0,0
125,400,True,False,7,0,7,0,7,0,8,0,0,0
125,400,False,True,7,0,7,0,7,0,8,0,0,0
125,400,False,False,7,0,7,0,7,0,8,0,0,0
125,500,True,True,7,0,7,0,7,0,8,0,0,0
125,500,True,False,7,0,7,0,7,0,8,0,0,0
125,500,False,True,7,0,7,0,7,0,8,0,0,0
125,500,False,False,7,0,7,0,7,0,8,0,0,0
126,200,True,True,4,0,5,0,5,0,7,0,0,0
126,200,True,False,4,0,5,0,5,0,7,0,0,0
126,200,False,True,4,0,5,0,5,0,7,0,0,0
126,200,False,False,4,0,5,0,5,0,7,0,0,0
126,300,True,True,6,1,6,1,6,1,7,0,0,1
126,300,True,False,6,0,6,1,6,1,7,0,0,0
126,300,False,True,6,0,6,1,6,1,7,0,0,0
126,300,False,False,6,0,6,1,6,1,7,0,0,0
126,400,True,True,6,1,6,1,6,1,7,0,0,1
126,400,True,False,6,0,6,0,6,0,7,0,0,0
126,400,False,True,6,0,6,0,6,0,7,0,0,0
126,400,False,False,6,0,6,0,6,0,7,0,0,0
126,500,True,True,6,0,6,0,6,0,7,0,0,0
126,500,True,False,5,0,6,0,6,0,7,0,0,0
126,500,False,True,6,0,6,0,6,0,7,0,0,0
126,500,False,False,5,0,6,0,6,0,7,0,0,0
127,200,True,True,4,0,6,0,5,0,9,0,0,0
127,200,True,False,4,0,6,1,6,1,9,0,0,1
127,200,False,True,4,0,6,0,5,0,9,0,0,0
127,200,False,False,4,0,6,0,5,0,9,0,0,0
127,300,True,True,6,0,7,0,7,0,9,0,0,0
127,300,True,False,5,0,7,1,7,0,9,0,0,0
127,300,False,True,6,0,7,0,7,0,9,0,0,0
127,300,False,False,5,0,7,1,7,0,9,0,0,0
127,400,True,True,5,0,5,0,5,0,9,0,0,0
127,400,True,False,6,0,6,0,6,0,9,0,1,0
127,400,False,True,5,0,5,0,5,0,9,0,0,0
127,400,False,False,5,0,5,0,5,0,9,0,0,0
127,500,True,True,5,1,5,1,5,1,9,0,0,0
127,500,True,False,5,1,5,1,5,1,9,0,0,1
127,500,False,True,5,1,5,1,5,1,9,0,0,0
127,500,False,False,5,0,5,1,5,1,9,0,0,0
128,200,True,True,5,0,7,2,6,0,10,0,0,0
128,200,True,False,6,0,6,0,6,0,10,0,0,0
128,200,False,True,6,0,6,0,6,0,10,0,0,0
128,200,False,False,6,0,6,0,6,0,10,0,0,0
128,300,True,True,7,0,7,1,7,1,10,0,1,0
128,300,True,False,6,0,7,1,7,1,10,0,0,0
128,300,False,True,6,0,6,1,6,1,10,0,0,0
128,300,False,False,6,0,6,1,6,1,10,0,0,0
128,400,True,True,6,0,8,3,7,0,10,0,1,0
128,400,True,False,6,0,8,2,7,0,10,0,1,0
128,400,False,True,5,0,7,2,6,0,10,0,0,0
128,400,False,False,5,0,7,2,6,0,10,0,0,0
128,500,True,True,8,0,8,1,8,1,10,0,0,0
128,500,True,False,7,0,8,1,8,1,10,0,0,0
128,500,False,True,7,0,8,1,8,1,10,0,0,0
128,500,False,False,7,0,8,1,8,1,10,0,0,0
129,200,True,True,6,0,6,0,6,0,9,0,0,0
129,200,True,False,5,0,7,0,7,0,9,0,0,0
129,200,False,True,6,0,6,0,6,0,9,0,0,0
129,200,False,False,5,0,7,0,7,0,9,0,0,0
129,300,True,True,5,0,6,1,6,0,9,0,1,0
129,300,True,False,5,1,7,1,7,1,9,0,1,0
129,300,False,True,4,1,7,1,6,1,9,0,0,0
129,300,False,False,4,1,7,1,6,1,9,0,0,0
129,400,True,True,7,0,7,0,7,0,9,0,1,0
129,400,True,False,8,0,8,0,8,0,9,0,2,0
129,400,False,True,7,0,7,0,7,0,9,0,0,0
129,400,False,False,6,0,8,0,8,0,9,0,0,0
129,500,True,True,6,0,6,0,6,0,9,0,1,0
129,500,True,False,6,0,6,0,6,0,9,0,1,0
129,500,False,True,6,0,6,0,6,0,9,0,0,0
129,500,False,False,5,0,7,0,7,0,9,0,0,0
130,200,True,True,3,0,3,0,3,0,7,0,0,0
130,200,True,False,2,0,4,0,4,0,7,0,0,0
130,200,False,True,3,0,3,0,3,0,7,0,0,0
130,200,False,False,2,0,4,0,4,0,7,0,0,0
130,300,True,True,3,0,5,0,4,0,7,0,1,0
130,300,True,False,4,0,5,0,5,0,7,0,2,0
130,300,False,True,4,0,4,0,4,0,7,0,0,0
130,300,False,False,3,0,4,0,4,0,7,0,0,0
130,400,True,True,4,0,4,0,4,0,7,0,1,0
130,400,True,False,3,0,6,0,5,0,7,0,1,0
130,400,False,True,4,0,4,0,4,0,7,0,0,0
130,400,False,False,3,0,6,0,5,0,7,0,0,0
130,500,True,True,5,0,5,0,5,0,7,0,0,0
130,500,True,False,4,0,6,0,6,0,7,0,0,0
130,500,False,True,5,0,5,0,5,0,7,0,0,0
130,500,False,False,4,0,6,0,6,0,7,0,0,0
131,200,True,True,4,1,4,1,4,1,5,0,0,0
131,200,True,False,4,0,4,1,4,1,5,0,0,0
131,200,False,True,4,0,4,1,4,1,5,0,0,0
131,200,False,False,4,0,4,1,4,1,5,0,0,0
131,300,True,True,5,0,5,0,5,0,5,0,0,0
131,300,True,False,5,0,5,0,5,0,5,0,0,0
131,300,False,True,5,0,5,0,5,0,5,0,0,0
131,300,False,False,5,0,5,0,5,0,5,0,0,0
131,400,True,True,5,0,5,0,5,0,5,0,0,0
131,400,True,False,5,0,5,0,5,0,5,0,0,0
131,400,False,True,5,0,5,0,5,0,5,0,0,0
131,400,False,False,5,0,5,0,5,0,5,0,0,0
131,500,True,True,5,0,5,0,5,0,5,0,0,0
131,500,True,False,5,0,5,0,5,0,5,0,0,0
131,500,False,True,5,0,5,0,5,0,5,0,0,0
131,500,False,False,5,0,5,0,5,0,5,0,0,0
132,200,True,True,5,0,6,0,6,0,10,0,0,0
132,200,True,False,4,0,6,0,6,0,10,0,0,0
132,200,False,True,4,0,6,0,6,0,10,0,0,0
132,200,False,False,4,0,6,0,6,0,10,0,0,0
132,300,True,True,6,0,7,0,7,0,10,0,1,0
132,300,True,False,6,0,7,0,7,0,10,0,1,0
132,300,False,True,5,0,7,0,7,0,10,0,0,0
132,300,False,False,5,0,7,0,7,0,10,0,0,0
132,400,True,True,8,0,8,0,8,0,10,0,0,0
132,400,True,False,9,0,9,0,9,0,10,0,3,0
132,400,False,True,8,0,8,0,8,0,10,0,0,0
132,400,False,False,7,0,8,0,8,0,10,0,0,0
132,500,True,True,8,0,10,0,10,0,10,0,1,0
132,500,True,False,8,0,10,0,10,0,10,0,1,0
132,500,False,True,9,0,9,0,9,0,10,0,0,0
132,500,False,False,7,0,9,0,9,0,10,0,0,0
133,200,True,True,5,0,5,1,5,1,9,0,0,0
133,200,True,False,5,0,5,1,5,1,9,0,1,0
133,200,False,True,5,0,5,1,5,1,9,0,0,0
133,200,False,False,4,0,5,1,5,1,9,0,0,0
133,300,True,True,7,0,7,0,7,0,9,0,1,0
133,300,True,False,6,0,7,0,7,0,9,0,1,0
133,300,False,True,6,0,6,0,6,0,9,0,0,0
133,300,False,False,6,0,6,0,6,0,9,0,0,0
133,400,True,True,6,0,7,1,7,0,9,0,0,0
133,400,True,False,7,0,7,0,7,0,9,1,0,0
133,400,False,True,6,0,7,1,7,0,9,0,0,0
133,400,False,False,6,0,7,1,7,0,9,0,0,0
133,500,True,True,7,0,7,0,7,0,9,0,0,0
133,500,True,False,7,0,7,0,7,0,9,0,0,0
133,500,False,True,7,0,7,0,7,0,9,0,0,0
133,500,False,False,7,0,7,0,7,0,9,0,0,0
134,200,True,True,6,0,6,0,6,0,9,0,0,0
134,200,True,False,6,0,6,0,6,0,9,0,0,0
134,200,False,True,6,0,6,0,6,0,9,0,0,0
134,200,False,False,6,0,6,0,6,0,9,0,0,0
134,300,True,True,6,0,6,0,6,0,9,0,0,0
134,300,True,False,6,0,6,0,6,0,9,0,0,0
134,300,False,True,6,0,6,0,6,0,9,0,0,0
134,300,False,False,6,0,6,0,6,0,9,0,0,0
134,400,True,True,6,0,6,0,6,0,9,0,0,0
134,400,True,False,6,0,6,0,6,0,9,0,0,0
134,400,False,True,6,0,6,0,6,0,9,0,0,0
134,400,False,False,6,0,6,0,6,0,9,0,0,0
134,500,True,True,6,0,6,0,6,0,9,0,0,0
134,500,True,False,6,0,6,0,6,0,9,0,0,0
134,500,False,True,6,0,6,0,6,0,9,0,0,0
134,500,False,False,6,0,6,0,6,0,9,0,0,0
135,200,True,True,7,0,7,0,7,0,9,0,0,0
135,200,True,False,8,0,8,0,8,0,9,0,1,0
135,200,False,True,7,0,7,0,7,0,9,0,0,0
135,200,False,False,7,0,7,0,7,0,9,0,0,0
135,300,True,True,8,0,8,0,8,0,9,0,0,0
135,300,True,False,8,0,8,0,8,0,9,0,0,0
135,300,False,True,8,0,8,0,8,0,9,0,0,0
135,300,False,False,8,0,8,0,8,0,9,0,0,0
135,400,True,True,7,1,7,1,7,1,9,0,0,1
135,400,True,False,7,0,7,1,7,1,9,0,0,1
135,400,False,True,7,0,7,0,7,0,9,0,0,0
135,400,False,False,7,0,7,0,7,0,9,0,0,0
135,500,True,True,8,0,8,0,8,0,9,0,0,0
135,500,True,False,8,0,8,0,8,0,9,0,0,0
135,500,False,True,8,0,8,0,8,0,9,0,0,0
135,500,False,False,8,0,8,0,8,0,9,0,0,0
136,200,True,True,5,0,6,2,6,1,10,0,0,0
136,200,True,False,4,0,6,2,6,2,10,0,0,1
136,200,False,True,5,1,6,1,6,1,10,0,0,0
136,200,False,False,4,0,6,2,6,1,10,0,0,0
136,300,True,True,5,1,5,1,5,1,10,0,0,0
136,300,True,False,5,0,5,2,5,1,10,0,0,0
136,300,False,True,5,0,5,2,5,1,10,0,0,0
136,300,False,False,5,0,5,2,5,1,10,0,0,0
136,400,True,True,6,0,7,3,7,0,10,0,0,0
136,400,True,False,6,0,7,3,7,0,10,0,0,0
136,400,False,True,6,1,7,1,7,1,10,0,0,0
136,400,False,False,6,0,7,3,7,0,10,0,0,0
136,500,True,True,7,1,7,2,7,2,10,0,0,0
136,500,True,False,7,1,7,2,7,2,10,0,0,0
136,500,False,True,7,1,7,2,7,2,10,0,0,0
136,500,False,False,7,1,7,2,7,2,10,0,0,0
137,200,True,True,5,0,6,1,6,0,9,0,0,0
137,200,True,False,5,0,6,1,6,0,9,0,0,0
137,200,False,True,5,0,6,1,6,0,9,0,0,0
137,200,False,False,5,0,6,1,6,0,9,0,0,0
137,300,True,True,6,0,6,2,6,1,9,0,0,0
137,300,True,False,6,1,6,1,6,1,9,0,0,1
137,300,False,True,6,0,6,2,6,1,9,0,0,0
137,300,False,False,6,0,6,2,6,1,9,0,0,0
137,400,True,True,6,0,6,0,6,0,9,0,0,0
137,400,True,False,6,0,6,0,6,0,9,0,0,0
137,400,False,True,6,0,6,0,6,0,9,0,0,0
137,400,False,False,6,0,6,0,6,0,9,0,0,0
137,500,True,True,6,0,6,1,6,1,9,0,0,0
137,500,True,False,6,0,6,1,6,1,9,0,0,0
137,500,False,True,6,0,6,1,6,1,9,0,0,0
137,500,False,False,6,0,6,1,6,1,9,0,0,0
138,200,True,True,6,0,6,0,6,0,9,0,1,0
138,200,True,False,5,0,6,0,6,0,9,0,1,0
138,200,False,True,5,0,5,0,5,0,9,0,0,0
138,200,False,False,5,0,5,0,5,0,9,0,0,0
138,300,True,True,7,0,7,0,7,0,9,0,0,0
138,300,True,False,7,0,7,0,7,0,9,0,0,0
138,300,False,True,7,0,7,0,7,0,9,0,0,0
138,300,False,False,7,0,7,0,7,0,9,0,0,0
138,400,True,True,8,0,8,0,8,0,9,0,1,0
138,400,True,False,8,0,8,0,8,0,9,0,1,0
138,400,False,True,8,0,8,0,8,0,9,0,0,0
138,400,False,False,8,0,8,0,8,0,9,0,0,0
138,500,True,True,7,0,8,0,8,0,9,0,0,0
138,500,True,False,7,0,8,0,8,0,9,0,0,0
138,500,False,True,8,0,8,0,8,0,9,0,0,0
138,500,False,False,7,0,8,0,8,0,9,0,0,0
139,200,True,True,6,0,6,0,6,0,8,0,0,0
139,200,True,False,5,0,6,0,6,0,8,0,0,0
139,200,False,True,6,0,6,0,6,0,8,0,0,0
139,200,False,False,5,0,6,0,6,0,8,0,0,0
139,300,True,True,5,0,6,0,6,0,8,0,0,0
139,300,True,False,5,0,6,0,6,0,8,0,1,0
139,300,False,True,5,0,6,0,6,0,8,0,0,0
139,300,False,False,5,0,6,0,6,0,8,0,0,0
139,400,True,True,6,0,6,0,6,0,8,0,0,0
139,400,True,False,5,0,6,0,6,0,8,0,0,0
139,400,False,True,6,0,6,0,6,0,8,0,0,0
139,400,False,False,5,0,6,0,6,0,8,0,0,0
139,500,True,True,6,1,6,1,6,1,8,0,0,0
139,500,True,False,5,1,6,1,6,1,8,0,0,0
139,500,False,True,6,1,6,1,6,1,8,0,0,0
139,500,False,False,5,1,6,1,6,1,8,0,0,0
140,200,True,True,6,0,6,0,6,0,10,0,1,0
140,200,True,False,5,0,5,0,5,0,10,0,0,0
140,200,False,True,5,0,5,0,5,0,10,0,0,0
140,200,False,False,5,0,5,0,5,0,10,0,0,0
140,300,True,True,6,0,6,2,6,1,10,0,0,1
140,300,True,False,7,0,7,0,7,0,10,1,1,0
140,300,False,True,5,0,6,1,6,1,10,0,0,0
140,300,False,False,5,0,6,1,6,1,10,0,0,0
140,400,True,True,8,0,8,0,8,0,10,0,1,0
140,400,True,False,9,0,9,0,9,0,10,0,2,0
140,400,False,True,8,0,8,0,8,0,10,0,0,0
140,400,False,False,7,0,8,0,8,0,10,0,0,0
140,500,True,True,9,0,9,0,9,0,10,0,0,0
140,500,True,False,10,0,10,0,10,0,10,0,1,0
140,500,False,True,9,0,9,0,9,0,10,0,0,0
140,500,False,False,9,0,9,0,9,0,10,0,0,0
141,200,True,True,6,0,6,0,6,0,7,0,1,0
141,200,True,False,6,0,6,0,6,0,7,0,1,0
141,200,False,True,5,0,5,0,5,0,7,0,0,0
141,200,False,False,5,0,5,0,5,0,7,0,0,0
141,300,True,True,7,0,7,0,7,0,7,0,1,0
141,300,True,False,7,0,7,0,7,0,7,0,1,0
141,300,False,True,6,0,6,0,6,0,7,0,0,0
141,300,False,False,6,0,6,0,6,0,7,0,0,0
141,400,True,True,7,0,7,0,7,0,7,0,1,0
141,400,True,False,6,0,6,0,6,0,7,0,0,0
141,400,False,True,6,0,6,0,6,0,7,0,0,0
141,400,False,False,6,0,6,0,6,0,7,0,0,0
141,500,True,True,7,0,7,0,7,0,7,0,1,0
141,500,True,False,7,0,7,0,7,0,7,0,1,0
141,500,False,True,6,0,6,0,6,0,7,0,0,0
141,500,False,False,6,0,6,0,6,0,7,0,0,0
142,200,True,True,6,0,6,0,6,0,9,1,0,0
142,200,True,False,6,0,6,0,6,0,9,1,0,0
142,200,False,True,5,0,6,0,6,0,9,0,0,0
142,200,False,False,5,0,6,0,6,0,9,0,0,0
142,300,True,True,7,0,7,0,7,0,9,0,0,0
142,300,True,False,7,0,7,0,7,0,9,0,0,0
142,300,False,True,7,0,7,0,7,0,9,0,0,0
142,300,False,False,7,0,7,0,7,0,9,0,0,0
142,400,True,True,6,0,6,0,6,0,9,0,0,0
142,400,True,False,6,0,7,0,7,0,9,0,0,0
142,400,False,True,6,0,6,0,6,0,9,0,0,0
142,400,False,False,6,0,6,0,6,0,9,0,0,0
142,500,True,True,8,0,8,0,8,0,9,0,0,0
142,500,True,False,8,0,8,0,8,0,9,0,0,0
142,500,False,True,8,0,8,0,8,0,9,0,0,0
142,500,False,False,8,0,8,0,8,0,9,0,0,0
143,200,True,True,5,1,6,1,6,1,8,0,0,0
143,200,True,False,5,1,6,1,6,1,8,0,0,0
143,200,False,True,6,0,7,0,7,0,8,0,0,0
143,200,False,False,5,1,6,1,6,1,8,0,0,0
143,300,True,True,6,1,6,1,6,1,8,0,1,0
143,300,True,False,5,1,6,2,6,1,8,0,0,0
143,300,False,True,5,1,5,2,5,2,8,0,0,0
143,300,False,False,5,1,5,2,5,2,8,0,0,0
143,400,True,True,6,1,6,1,6,1,8,0,0,0
143,400,True,False,6,1,6,1,6,1,8,0,0,0
143,400,False,True,6,1,6,1,6,1,8,0,0,0
143,400,False,False,6,1,6,1,6,1,8,0,0,0
143,500,True,True,6,0,7,0,7,0,8,0,0,0
143,500,True,False,6,0,7,0,7,0,8,0,0,0
143,500,False,True,6,0,7,0,7,0,8,0,0,0
143,500,False,False,6,0,7,0,7,0,8,0,0,0
144,200,True,True,2,0,2,0,2,0,3,0,0,0
144,200,True,False,1,0,3,0,3,0,3,1,0,0
144,200,False,True,2,0,2,0,2,0,3,0,0,0
144,200,False,False,2,0,2,0,2,0,3,0,0,0
144,300,True,True,3,0,3,0,3,0,3,0,1,0
144,300,True,False,3,0,3,0,3,0,3,0,1,0
144,300,False,True,2,0,2,0,2,0,3,0,0,0
144,300,False,False,2,0,2,0,2,0,3,0,0,0
144,400,True,True,3,0,3,0,3,0,3,0,0,0
144,400,True,False,3,0,3,0,3,0,3,0,0,0
144,400,False,True,3,0,3,0,3,0,3,0,0,0
144,400,False,False,3,0,3,0,3,0,3,0,0,0
144,500,True,True,3,0,3,0,3,0,3,0,0,0
144,500,True,False,3,0,3,0,3,0,3,0,0,0
144,500,False,True,3,0,3,0,3,0,3,0,0,0
144,500,False,False,3,0,3,0,3,0,3,0,0,0
145,200,True,True,6,0,6,1,6,1,10,0,0,0
145,200,True,False,5,0,6,0,6,0,10,0,0,0
145,200,False,True,6,0,6,0,6,0,10,0,0,0
145,200,False,False,5,0,6,0,6,0,10,0,0,0
145,300,True,True,7,0,8,0,8,0,10,0,0,0
145,300,True,False,7,0,8,0,8,0,10,0,0,0
145,300,False,True,8,0,8,0,8,0,10,0,0,0
145,300,False,False,7,0,8,0,8,0,10,0,0,0
145,400,True,True,8,0,9,0,9,0,10,0,0,0
145,400,True,False,7,0,9,0,9,0,10,0,0,0
145,400,False,True,8,0,8,0,8,0,10,0,0,0
145,400,False,False,7,0,9,0,9,0,10,0,0,0
145,500,True,True,9,0,9,0,9,0,10,0,0,0
145,500,True,False,9,0,9,0,9,0,10,0,0,0
145,500,False,True,9,0,9,0,9,0,10,0,0,0
145,500,False,False,9,0,9,0,9,0,10,0,0,0
146,200,True,True,2,0,3,0,3,0,3,0,0,0
146,200,True,False,2,0,3,0,3,0,3,0,0,0
146,200,False,True,2,0,3,0,3,0,3,0,0,0
146,200,False,False,2,0,3,0,3,0,3,0,0,0
146,300,True,True,3,0,3,0,3,0,3,0,0,0
146,300,True,False,3,0,3,0,3,0,3,0,0,0
146,300,False,True,3,0,3,0,3,0,3,0,0,0
146,300,False,False,3,0,3,0,3,0,3,0,0,0
146,400,True,True,3,1,3,1,3,1,3,0,0,0
146,400,True,False,3,1,3,1,3,1,3,0,0,0
146,400,False,True,3,1,3,1,3,1,3,0,0,0
146,400,False,False,3,1,3,1,3,1,3,0,0,0
146,500,True,True,3,0,3,0,3,0,3,0,0,0
146,500,True,False,3,0,3,0,3,0,3,0,0,0
146,500,False,True,3,0,3,0,3,0,3,0,0,0
146,500,False,False,3,0,3,0,3,0,3,0,0,0
147,200,True,True,3,0,3,0,3,0,3,0,0,0
147,200,True,False,3,0,3,0,3,0,3,0,0,0
147,200,False,True,3,0,3,0,3,0,3,0,0,0
147,200,False,False,3,0,3,0,3,0,3,0,0,0
147,300,True,True,3,0,3,0,3,0,3,0,0,0
147,300,True,False,3,0,3,0,3,0,3,0,0,0
147,300,False,True,3,0,3,0,3,0,3,0,0,0
147,300,False,False,3,0,3,0,3,0,3,0,0,0
147,400,True,True,3,0,3,0,3,0,3,0,0,0
147,400,True,False,3,0,3,0,3,0,3,0,0,0
147,400,False,True,3,0,3,0,3,0,3,0,0,0
147,400,False,False,3,0,3,0,3,0,3,0,0,0
147,500,True,True,3,0,3,0,3,0,3,0,0,0
147,500,True,False,3,0,3,0,3,0,3,0,0,0
147,500,False,True,3,0,3,0,3,0,3,0,0,0
147,500,False,False,3,0,3,0,3,0,3,0,0,0
148,200,True,True,5,0,5,0,5,0,8,0,0,0
148,200,True,False,4,0,5,0,5,0,8,0,0,0
148,200,False,True,5,0,5,0,5,0,8,0,0,0
148,200,False,False,4,0,5,0,5,0,8,0,0,0
148,300,True,True,5,0,5,0,5,0,8,0,0,0
148,300,True,False,5,0,5,0,5,0,8,0,0,0
148,300,False,True,5,0,5,0,5,0,8,0,0,0
148,300,False,False,5,0,5,0,5,0,8,0,0,0
148,400,True,True,6,0,6,0,6,0,8,0,1,0
148,400,True,False,6,0,6,0,6,0,8,0,1,0
148,400,False,True,5,0,5,0,5,0,8,0,0,0
148,400,False,False,5,0,5,0,5,0,8,0,0,0
148,500,True,True,6,0,6,0,6,0,8,0,0,0
148,500,True,False,6,0,6,0,6,0,8,0,0,0
148,500,False,True,6,0,6,0,6,0,8,0,0,0
148,500,False,False,6,0,6,0,6,0,8,0,0,0
149,200,True,True,6,0,6,0,6,0,10,0,1,0
149,200,True,False,6,0,6,0,6,0,10,0,1,0
149,200,False,True,5,0,5,0,5,0,10,0,0,0
149,200,False,False,5,0,5,0,5,0,10,0,0,0
149,300,True,True,7,0,7,0,7,0,10,0,1,0
149,300,True,False,7,0,7,0,7,0,10,0,1,0
149,300,False,True,7,0,7,0,7,0,10,0,0,0
149,300,False,False,6,0,7,0,7,0,10,0,0,0
149,400,True,True,8,0,8,0,8,0,10,0,0,0
149,400,True,False,8,0,8,0,8,0,10,0,0,0
149,400,False,True,8,0,8,0,8,0,10,0,0,0
149,400,False,False,8,0,8,0,8,0,10,0,0,0
149,500,True,True,8,0,8,0,8,0,10,0,0,0
149,500,True,False,8,0,8,0,8,0,10,0,0,0
149,500,False,True,8,0,8,0,8,0,10,0,0,0
149,500,False,False,8,0,8,0,8,0,10,0,0,0
150,200,True,True,6,0,6,0,6,0,10,0,0,0
150,200,True,False,6,0,6,0,6,0,10,0,1,0
150,200,False,True,5,0,7,1,6,0,10,0,0,0
150,200,False,False,5,0,7,1,7,1,10,0,0,0
150,300,True,True,7,0,7,0,7,0,10,0,0,0
150,300,True,False,6,0,7,0,7,0,10,0,0,0
150,300,False,True,7,0,7,0,7,0,10,0,0,0
150,300,False,False,6,0,7,0,7,0,10,0,0,0
150,400,True,True,7,0,7,1,7,1,10,0,0,0
150,400,True,False,7,0,7,0,7,0,10,0,0,0
150,400,False,True,7,0,7,0,7,0,10,0,0,0
150,400,False,False,7,0,7,0,7,0,10,0,0,0
150,500,True,True,8,0,8,0,8,0,10,0,0,0
150,500,True,False,8,0,8,0,8,0,10,0,0,0
150,500,False,True,8,0,8,0,8,0,10,0,0,0
150,500,False,False,8,0,8,0,8,0,10,0,0,0
151,200,True,True,4,0,4,0,4,0,6,0,0,0
151,200,True,False,3,0,4,0,4,0,6,0,0,0
151,200,False,True,3,0,4,0,4,0,6,0,0,0
151,200,False,False,3,0,4,0,4,0,6,0,0,0
151,300,True,True,6,0,6,0,6,0,6,0,0,0
151,300,True,False,6,0,6,0,6,0,6,0,0,0
151,300,False,True,6,0,6,0,6,0,6,0,0,0
151,300,False,False,6,0,6,0,6,0,6,0,0,0
151,400,True,True,5,0,5,0,5,0,6,0,0,0
151,400,True,False,5,0,5,0,5,0,6,0,0,0
151,400,False,True,5,0,5,0,5,0,6,0,0,0
151,400,False,False,5,0,5,0,5,0,6,0,0,0
151,500,True,True,5,0,5,0,5,0,6,0,0,0
151,500,True,False,5,0,5,0,5,0,6,0,0,0
151,500,False,True,5,0,5,0,5,0,6,0,0,0
151,500,False,False,5,0,5,0,5,0,6,0,0,0
152,200,True,True,6,0,6,0,6,0,10,0,0,0
152,200,True,False,5,0,8,2,7,1,10,0,0,0
152,200,False,True,6,0,6,1,6,1,10,0,0,0
152,200,False,False,5,0,7,2,7,1,10,0,0,0
152,300,True,True,7,0,8,0,8,0,10,0,0,0
152,300,True,False,9,0,9,0,9,0,10,1,1,0
152,300,False,True,8,0,8,0,8,0,10,0,0,0
152,300,False,False,7,0,8,0,8,0,10,0,0,0
152,400,True,True,7,0,7,0,7,0,10,0,0,0
152,400,True,False,8,0,8,0,8,0,10,0,1,0
152,400,False,True,7,0,7,0,7,0,10,0,0,0
152,400,False,False,7,0,7,0,7,0,10,0,0,0
152,500,True,True,8,0,8,0,8,0,10,0,0,0
152,500,True,False,8,0,8,0,8,0,10,0,0,0
152,500,False,True,8,0,8,0,8,0,10,0,0,0
152,500,False,False,8,0,8,0,8,0,10,0,0,0
153,200,True,True,4,0,4,0,4,0,6,0,0,0
153,200,True,False,4,0,4,0,4,0,6,0,0,0
153,200,False,True,4,0,4,0,4,0,6,0,0,0
153,200,False,False,4,0,4,0,4,0,6,0,0,0
153,300,True,True,4,0,4,0,4,0,6,0,0,0
153,300,True,False,4,0,4,0,4,0,6,0,0,0
153,300,False,True,4,0,4,0,4,0,6,0,0,0
153,300,False,False,4,0,4,0,4,0,6,0,0,0
153,400,True,True,4,0,4,0,4,0,6,0,0,0
153,400,True,False,4,0,4,0,4,0,6,0,0,0
153,400,False,True,4,0,4,0,4,0,6,0,0,0
153,400,False,False,4,0,4,0,4,0,6,0,0,0
153,500,True,True,4,0,4,0,4,0,6,0,0,0
153,500,True,False,4,0,4,0,4,0,6,0,0,0
153,500,False,True,4,0,4,0,4,0,6,0,0,0
153,500,False,False,4,0,4,0,4,0,6,0,0,0
154,200,True,True,6,1,7,1,7,1,10,0,0,0
154,200,True,False,5,1,7,1,7,1,10,0,0,0
154,200,False,True,6,1,7,1,7,1,10,0,0,0
154,200,False,False,5,1,7,1,7,1,10,0,0,0
154,300,True,True,6,0,6,0,6,0,10,0,0,0
154,300,True,False,6,0,6,0,6,0,10,0,0,0
154,300,False,True,6,0,6,0,6,0,10,0,0,0
154,300,False,False,6,0,6,0,6,0,10,0,0,0
154,400,True,True,8,0,8,0,8,0,10,0,0,0
154,400,True,False,8,0,8,0,8,0,10,0,0,0
154,400,False,True,8,0,8,0,8,0,10,0,0,0
154,400,False,False,8,0,8,0,8,0,10,0,0,0
154,500,True,True,7,0,9,0,9,0,10,0,0,0
154,500,True,False,8,0,9,0,9,0,10,1,0,0
154,500,False,True,7,0,9,0,9,0,10,0,0,0
154,500,False,False,7,0,9,0,9,0,10,0,0,0
155,200,True,True,5,0,6,0,6,0,9,0,0,0
155,200,True,False,5,0,6,0,6,0,9,0,0,0
155,200,False,True,5,0,6,0,6,0,9,0,0,0
155,200,False,False,5,0,6,0,6,0,9,0,0,0
155,300,True,True,6,0,7,0,7,0,9,0,0,0
155,300,True,False,6,0,7,0,7,0,9,0,0,0
155,300,False,True,6,0,7,0,7,0,9,0,0,0
155,300,False,False,6,0,7,0,7,0,9,0,0,0
155,400,True,True,7,0,7,0,7,0,9,0,0,0
155,400,True,False,7,0,7,0,7,0,9,1,1,0
155,400,False,True,5,0,8,1,7,0,9,0,0,0
155,400,False,False,5,0,8,1,7,0,9,0,0,0
155,500,True,True,7,0,7,0,7,0,9,0,0,0
155,500,True,False,6,1,7,1,7,1,9,0,0,0
155,500,False,True,6,1,7,1,7,1,9,0,0,0
155,500,False,False,6,1,7,1,7,1,9,0,0,0
156,200,True,True,6,0,8,0,7,0,11,0,0,0
156,200,True,False,6,0,8,0,8,0,11,0,0,0
156,200,False,True,7,0,8,0,8,0,11,0,0,0
156,200,False,False,6,0,8,0,8,0,11,0,0,0
156,300,True,True,6,0,7,0,7,0,11,0,1,0
156,300,True,False,6,0,7,0,7,0,11,0,1,0
156,300,False,True,7,0,7,0,7,0,11,0,0,0
156,300,False,False,5,0,7,1,7,0,11,0,0,0
156,400,True,True,7,0,8,1,7,1,11,1,1,0
156,400,True,False,7,0,8,1,7,1,11,1,1,0
156,400,False,True,7,1,8,1,8,1,11,0,0,0
156,400,False,False,7,0,9,1,9,0,11,0,0,0
156,500,True,True,9,0,9,0,9,0,11,0,1,0
156,500,True,False,8,0,9,0,9,0,11,0,0,0
156,500,False,True,8,0,9,0,9,0,11,0,0,0
156,500,False,False,8,0,9,0,9,0,11,0,0,0
157,200,True,True,5,0,6,0,6,0,8,0,0,0
157,200,True,False,4,0,6,0,6,0,8,2,0,0
157,200,False,True,4,0,6,0,6,0,8,0,0,0
157,200,False,False,4,0,6,0,6,0,8,0,0,0
157,300,True,True,5,0,6,1,6,0,8,1,0,0
157,300,True,False,5,0,6,1,6,0,8,1,1,0
157,300,False,True,4,0,5,1,5,1,8,0,0,0
157,300,False,False,4,0,5,1,5,1,8,0,0,0
157,400,True,True,8,0,8,0,8,0,8,0,1,0
157,400,True,False,5,0,8,0,8,0,8,0,1,0
157,400,False,True,5,0,8,0,8,0,8,0,0,0
157,400,False,False,4,0,8,1,8,0,8,0,0,0
157,500,True,True,5,1,6,1,6,1,8,0,0,1
157,500,True,False,5,1,6,1,6,1,8,0,0,1
157,500,False,True,5,0,7,0,7,0,8,0,0,0
157,500,False,False,5,0,7,0,7,0,8,0,0,0
158,200,True,True,7,0,7,0,7,0,12,0,1,0
158,200,True,False,6,0,7,1,7,1,12,0,1,0
158,200,False,True,6,0,7,1,7,1,12,0,0,0
158,200,False,False,6,0,7,1,7,1,12,0,0,0
158,300,True,True,7,0,8,0,8,0,12,0,0,0
158,300,True,False,8,0,8,0,8,0,12,0,1,0
158,300,False,True,7,0,7,0,7,0,12,0,0,0
158,300,False,False,7,0,7,0,7,0,12,0,0,0
158,400,True,True,7,0,7,0,7,0,12,0,0,0
158,400,True,False,7,0,7,0,7,0,12,0,0,0
158,400,False,True,7,0,7,0,7,0,12,0,0,0
158,400,False,False,7,0,7,0,7,0,12,0,0,0
158,500,True,True,9,0,9,0,9,0,12,0,0,0
158,500,True,False,7,0,9,1,9,0,12,0,1,0
158,500,False,True,7,0,9,1,9,0,12,0,0,0
158,500,False,False,7,0,9,1,9,0,12,0,0,0
159,200,True,True,6,0,6,0,6,0,7,0,0,0
159,200,True,False,6,0,6,0,6,0,7,0,0,0
159,200,False,True,6,0,6,0,6,0,7,0,0,0
159,200,False,False,6,0,6,0,6,0,7,0,0,0
159,300,True,True,6,0,6,0,6,0,7,0,0,0
159,300,True,False,6,0,6,0,6,0,7,0,0,0
159,300,False,True,6,0,6,0,6,0,7,0,0,0
159,300,False,False,6,0,6,0,6,0,7,0,0,0
159,400,True,True,6,0,6,0,6,0,7,0,0,0
159,400,True,False,6,0,6,0,6,0,7,0,0,0
159,400,False,True,6,0,6,0,6,0,7,0,0,0
159,400,False,False,6,0,6,0,6,0,7,0,0,0
159,500,True,True,6,0,6,0,6,0,7,0,0,0
159,500,True,False,6,0,6,0,6,0,7,0,0,0
159,500,False,True,6,0,6,0,6,0,7,0,0,0
159,500,False,False,6,0,6,0,6,0,7,0,0,0
160,200,True,True,5,0,6,1,6,1,12,0,0,0
160,200,True,False,4,0,7,2,5,1,12,0,0,0
160,200,False,True,5,0,6,1,6,1,12,0,0,0
160,200,False,False,4,0,7,2,5,1,12,0,0,0
160,300,True,True,6,0,7,1,7,0,12,1,0,0
160,300,True,False,6,0,7,1,7,1,12,2,0,0
160,300,False,True,4,1,5,1,5,1,12,0,0,0
160,300,False,False,4,0,8,2,6,1,12,0,0,0
160,400,True,True,7,0,7,0,7,0,12,1,1,0
160,400,True,False,5,0,7,0,7,0,12,2,0,0
160,400,False,True,5,0,6,0,6,0,12,0,0,0
160,400,False,False,3,0,8,1,5,1,12,0,0,0
160,500,True,True,6,1,6,1,6,1,12,0,0,1
160,500,True,False,7,0,8,0,8,0,12,1,0,0
160,500,False,True,6,0,7,0,7,0,12,0,0,0
160,500,False,False,6,0,7,0,7,0,12,0,0,0
161,200,True,True,4,0,4,0,4,0,6,0,0,0
161,200,True,False,4,0,4,0,4,0,6,0,0,0
161,200,False,True,4,0,4,0,4,0,6,0,0,0
161,200,False,False,4,0,4,0,4,0,6,0,0,0
161,300,True,True,5,0,5,0,5,0,6,0,0,0
161,300,True,False,5,0,5,0,5,0,6,0,0,0
161,300,False,True,5,0,5,0,5,0,6,0,0,0
161,300,False,False,5,0,5,0,5,0,6,0,0,0
161,400,True,True,6,0,6,0,6,0,6,0,0,0
161,400,True,False,6,0,6,0,6,0,6,0,0,0
161,400,False,True,6,0,6,0,6,0,6,0,0,0
161,400,False,False,6,0,6,0,6,0,6,0,0,0
161,500,True,True,6,0,6,0,6,0,6,0,0,0
161,500,True,False,6,0,6,0,6,0,6,0,0,0
161,500,False,True,6,0,6,0,6,0,6,0,0,0
161,500,False,False,6,0,6,0,6,0,6,0,0,0
162,200,True,True,6,0,6,1,6,1,10,0,0,0
162,200,True,False,6,0,6,1,6,1,10,0,0,0
162,200,False,True,6,0,6,1,6,1,10,0,0,0
162,200,False,False,6,0,6,1,6,1,10,0,0,0
162,300,True,True,8,1,8,1,8,1,10,0,0,1
162,300,True,False,8,0,8,0,8,0,10,0,0,0
162,300,False,True,8,0,8,0,8,0,10,0,0,0
162,300,False,False,8,0,8,0,8,0,10,0,0,0
162,400,True,True,8,0,8,0,8,0,10,1,0,0
162,400,True,False,8,0,8,0,8,0,10,1,0,0
162,400,False,True,7,0,7,0,7,0,10,0,0,0
162,400,False,False,7,0,7,0,7,0,10,0,0,0
162,500,True,True,8,0,8,0,8,0,10,0,0,0
162,500,True,False,8,0,8,0,8,0,10,0,0,0
162,500,False,True,8,0,8,0,8,0,10,0,0,0
162,500,False,False,8,0,8,0,8,0,10,0,0,0
163,200,True,True,3,0,3,1,3,1,6,0,0,0
163,200,True,False,3,0,3,0,3,0,6,0,0,0
163,200,False,True,3,0,3,0,3,0,6,0,0,0
163,200,False,False,3,0,3,0,3,0,6,0,0,0
163,300,True,True,4,0,4,3,4,2,6,1,1,1
163,300,True,False,4,0,4,3,4,2,6,1,1,1
163,300,False,True,3,0,3,2,3,2,6,0,0,0
163,300,False,False,3,0,3,2,3,2,6,0,0,0
163,400,True,True,3,0,3,1,3,1,6,0,0,0
163,400,True,False,4,0,4,1,4,1,6,0,1,0
163,400,False,True,3,0,3,1,3,1,6,0,0,0
163,400,False,False,3,0,3,1,3,1,6,0,0,0
163,500,True,True,4,0,4,1,4,1,6,0,0,0
163,500,True,False,4,0,4,1,4,1,6,0,0,2
163,500,False,True,4,0,4,0,4,0,6,0,0,0
163,500,False,False,4,0,4,0,4,0,6,0,0,0
164,200,True,True,7,0,7,0,7,0,10,0,0,0
164,200,True,False,7,0,7,0,7,0,10,0,0,0
164,200,False,True,7,0,7,0,7,0,10,0,0,0
164,200,False,False,7,0,7,0,7,0,10,0,0,0
164,300,True,True,6,1,6,1,6,1,10,0,0,1
164,300,True,False,6,0,6,2,6,2,10,0,0,0
164,300,False,True,6,0,6,2,6,2,10,0,0,0
164,300,False,False,6,0,6,2,6,2,10,0,0,0
164,400,True,True,8,0,8,0,8,0,10,0,0,0
164,400,True,False,8,0,8,0,8,0,10,0,0,0
164,400,False,True,8,0,8,0,8,0,10,0,0,0
164,400,False,False,8,0,8,0,8,0,10,0,0,0
164,500,True,True,7,0,7,1,7,1,10,0,0,0
164,500,True,False,7,0,7,1,7,1,10,0,0,0
164,500,False,True,7,0,7,1,7,1,10,0,0,0
164,500,False,False,7,0,7,1,7,1,10,0,0,0
165,200,True,True,4,0,5,0,5,0,9,0,0,0
165,200,True,False,5,0,7,0,7,0,9,1,0,0
165,200,False,True,5,0,6,0,6,0,9,0,0,0
165,200,False,False,4,0,7,0,7,0,9,0,0,0
165,300,True,True,7,0,7,1,7,1,9,1,1,0
165,300,True,False,6,0,9,1,8,0,9,1,1,0
165,300,False,True,6,0,6,1,6,1,9,0,0,0
165,300,False,False,5,0,8,2,7,1,9,0,0,0
165,400,True,True,7,0,7,0,7,0,9,0,0,0
165,400,True,False,6,0,8,0,8,0,9,1,0,0
165,400,False,True,7,0,7,0,7,0,9,0,0,0
165,400,False,False,6,0,9,1,9,0,9,0,0,0
165,500,True,True,8,0,8,0,8,0,9,0,0,0
165,500,True,False,8,0,8,0,8,0,9,1,0,0
165,500,False,True,8,0,8,0,8,0,9,0,0,0
165,500,False,False,7,0,9,0,9,0,9,0,0,0
166,200,True,True,5,0,5,0,5,0,7,0,1,0
166,200,True,False,4,0,5,0,5,0,7,0,1,0
166,200,False,True,4,0,5,0,5,0,7,0,0,0
166,200,False,False,4,0,5,0,5,0,7,0,0,0
166,300,True,True,5,0,5,0,5,0,7,0,1,0
166,300,True,False,5,0,5,0,5,0,7,0,1,0
166,300,False,True,4,0,4,1,4,1,7,0,0,0
166,300,False,False,4,0,4,1,4,1,7,0,0,0
166,400,True,True,6,0,6,0,6,0,7,0,0,0
166,400,True,False,6,0,6,1,6,1,7,0,0,2
166,400,False,True,6,0,6,0,6,0,7,0,0,0
166,400,False,False,6,0,6,0,6,0,7,0,0,0
166,500,True,True,6,0,6,0,6,0,7,0,0,0
166,500,True,False,6,0,6,0,6,0,7,0,0,0
166,500,False,True,6,0,6,0,6,0,7,0,0,0
166,500,False,False,6,0,6,0,6,0,7,0,0,0
167,200,True,True,6,0,7,0,7,0,11,0,1,0
167,200,True,False,6,0,7,0,7,0,11,1,0,0
167,200,False,True,6,0,6,0,6,0,11,0,0,0
167,200,False,False,6,0,6,0,6,0,11,0,0,0
167,300,True,True,7,0,8,0,8,0,11,0,0,0
167,300,True,False,7,0,8,0,8,0,11,0,0,0
167,300,False,True,7,0,8,0,8,0,11,0,0,0
167,300,False,False,7,0,8,0,8,0,11,0,0,0
167,400,True,True,8,0,8,0,8,0,11,0,0,0
167,400,True,False,8,0,8,0,8,0,11,0,0,0
167,400,False,True,8,0,8,0,8,0,11,0,0,0
167,400,False,False,8,0,8,0,8,0,11,0,0,0
167,500,True,True,8,0,8,0,8,0,11,0,0,0
167,500,True,False,8,0,8,0,8,0,11,0,0,0
167,500,False,True,8,0,8,0,8,0,11,0,0,0
167,500,False,False,8,0,8,0,8,0,11,0,0,0
168,200,True,True,6,1,6,1,6,1,10,1,1,0
168,200,True,False,3,1,5,2,5,2,10,0,0,0
168,200,False,True,3,1,5,1,5,1,10,0,0,0
168,200,False,False,3,1,5,1,5,1,10,0,0,0
168,300,True,True,6,1,6,1,6,1,10,0,0,0
168,300,True,False,7,0,7,0,7,0,10,0,1,0
168,300,False,True,6,1,6,1,6,1,10,0,0,0
168,300,False,False,6,0,6,2,6,1,10,0,0,0
168,400,True,True,6,1,6,2,6,2,10,0,0,0
168,400,True,False,6,1,6,2,6,2,10,0,0,0
168,400,False,True,6,1,6,2,6,2,10,0,0,0
168,400,False,False,6,1,6,2,6,2,10,0,0,0
168,500,True,True,6,1,6,2,6,2,10,0,0,0
168,500,True,False,6,1,6,1,6,1,10,0,0,0
168,500,False,True,6,1,6,1,6,1,10,0,0,0
168,500,False,False,6,1,6,1,6,1,10,0,0,0
169,200,True,True,5,0,5,0,5,0,7,0,1,0
169,200,True,False,5,0,5,0,5,0,7,0,1,0
169,200,False,True,5,0,5,0,5,0,7,0,0,0
169,200,False,False,5,0,6,0,6,0,7,0,0,0
169,300,True,True,5,0,5,1,5,1,7,1,0,0
169,300,True,False,5,0,5,1,5,1,7,1,0,0
169,300,False,True,5,0,5,1,5,1,7,0,0,0
169,300,False,False,4,0,5,1,5,1,7,0,0,0
169,400,True,True,6,1,6,1,6,1,7,0,1,0
169,400,True,False,6,1,6,1,6,1,7,0,1,0
169,400,False,True,5,1,5,1,5,1,7,0,0,0
169,400,False,False,5,1,5,1,5,1,7,0,0,0
169,500,True,True,5,0,5,0,5,0,7,0,0,0
169,500,True,False,5,0,5,0,5,0,7,0,0,0
169,500,False,True,5,0,5,0,5,0,7,0,0,0
169,500,False,False,5,0,5,0,5,0,7,0,0,0
170,200,True,True,6,0,6,0,6,0,9,0,0,0
170,200,True,False,5,0,6,0,6,0,9,0,0,0
170,200,False,True,5,0,6,0,6,0,9,0,0,0
170,200,False,False,5,0,6,0,6,0,9,0,0,0
170,300,True,True,6,0,6,0,6,0,9,0,0,0
170,300,True,False,6,0,6,0,6,0,9,0,0,0
170,300,False,True,6,0,6,0,6,0,9,0,0,0
170,300,False,False,6,0,6,0,6,0,9,0,0,0
170,400,True,True,6,0,6,0,6,0,9,0,0,0
170,400,True,False,6,0,6,0,6,0,9,0,0,0
170,400,False,True,6,0,6,0,6,0,9,0,0,0
170,400,False,False,6,0,6,0,6,0,9,0,0,0
170,500,True,True,6,0,6,0,6,0,9,0,0,0
170,500,True,False,6,0,6,0,6,0,9,0,0,0
170,500,False,True,6,0,6,0,6,0,9,0,0,0
170,500,False,False,6,0,6,0,6,0,9,0,0,0
171,200,True,True,7,0,7,0,7,0,11,0,0,0
171,200,True,False,6,0,7,0,7,0,11,0,0,0
171,200,False,True,6,0,7,0,7,0,11,0,0,0
171,200,False,False,6,0,7,0,7,0,11,0,0,0
171,300,True,True,6,0,8,0,8,0,11,1,0,0
171,300,True,False,6,0,8,0,8,0,11,1,0,0
171,300,False,True,7,0,7,0,7,0,11,0,0,0
171,300,False,False,6,0,7,0,7,0,11,0,0,0
171,400,True,True,8,0,8,0,8,0,11,0,1,0
171,400,True,False,7,0,9,0,9,0,11,0,0,0
171,400,False,True,8,0,8,0,8,0,11,0,0,0
171,400,False,False,7,0,9,0,9,0,11,0,0,0
171,500,True,True,7,0,7,0,7,0,11,0,0,0
171,500,True,False,7,0,7,0,7,0,11,0,1,0
171,500,False,True,7,0,7,0,7,0,11,0,0,0
171,500,False,False,6,0,8,0,8,0,11,0,0,0
172,200,True,True,3,0,3,0,3,0,3,0,0,0
172,200,True,False,3,0,3,0,3,0,3,0,0,0
172,200,False,True,3,0,3,0,3,0,3,0,0,0
172,200,False,False,3,0,3,0,3,0,3,0,0,0
172,300,True,True,3,0,3,0,3,0,3,0,0,0
172,300,True,False,3,0,3,0,3,0,3,0,0,0
172,300,False,True,3,0,3,0,3,0,3,0,0,0
172,300,False,False,3,0,3,0,3,0,3,0,0,0
172,400,True,True,2,0,2,0,2,0,3,0,0,0
172,400,True,False,2,0,2,0,2,0,3,0,0,0
172,400,False,True,2,0,2,0,2,0,3,0,0,0
172,400,False,False,2,0,2,0,2,0,3,0,0,0
172,500,True,True,3,0,3,0,3,0,3,0,0,0
172,500,True,False,3,0,3,0,3,0,3,0,0,0
172,500,False,True,3,0,3,0,3,0,3,0,0,0
172,500,False,False,3,0,3,0,3,0,3,0,0,0
173,200,True,True,4,0,6,0,5,0,8,0,0,0
173,200,True,False,4,0,6,0,6,0,8,0,1,0
173,200,False,True,5,0,5,0,5,0,8,0,0,0
173,200,False,False,3,0,6,1,6,0,8,0,0,0
173,300,True,True,6,0,7,0,7,0,8,0,1,0
173,300,True,False,6,0,7,0,7,0,8,0,1,0
173,300,False,True,5,0,6,0,6,0,8,0,0,0
173,300,False,False,5,0,6,0,6,0,8,0,0,0
173,400,True,True,6,0,6,1,6,1,8,0,1,0
173,400,True,False,6,0,6,1,6,1,8,0,1,0
173,400,False,True,6,0,6,0,6,0,8,0,0,0
173,400,False,False,5,0,7,1,7,0,8,0,0,0
173,500,True,True,7,0,7,0,7,0,8,0,0,0
173,500,True,False,7,0,7,0,7,0,8,0,0,0
173,500,False,True,7,0,7,0,7,0,8,0,0,0
173,500,False,False,7,0,7,0,7,0,8,0,0,0
174,200,True,True,7,0,7,1,7,1,11,0,0,0
174,200,True,False,7,0,8,0,8,0,11,0,0,0
174,200,False,True,7,0,8,0,8,0,11,0,0,0
174,200,False,False,7,0,8,0,8,0,11,0,0,0
174,300,True,True,7,0,7,0,7,0,11,0,0,0
174,300,True,False,7,0,7,0,7,0,11,0,0,0
174,300,False,True,7,0,7,0,7,0,11,0,0,0
174,300,False,False,7,0,7,0,7,0,11,0,0,0
174,400,True,True,8,0,9,0,9,0,11,1,1,0
174,400,True,False,8,0,9,0,9,0,11,1,2,0
174,400,False,True,8,0,8,0,8,0,11,0,0,0
174,400,False,False,7,0,10,1,9,0,11,0,0,0
174,500,True,True,9,0,9,0,9,0,11,0,0,0
174,500,True,False,9,0,9,0,9,0,11,0,0,0
174,500,False,True,9,0,9,0,9,0,11,0,0,0
174,500,False,False,9,0,9,0,9,0,11,0,0,0
175,200,True,True,6,0,6,0,6,0,11,0,0,0
175,200,True,False,7,0,7,0,7,0,11,1,0,0
175,200,False,True,6,0,6,0,6,0,11,0,0,0
175,200,False,False,6,0,6,0,6,0,11,0,0,0
175,300,True,True,8,1,8,1,8,1,11,0,0,0
175,300,True,False,7,1,8,1,8,1,11,0,0,0
175,300,False,True,7,1,8,1,8,1,11,0,0,0
175,300,False,False,7,1,8,1,8,1,11,0,0,0
175,400,True,True,9,0,9,0,9,0,11,1,0,0
175,400,True,False,7,0,9,0,9,0,11,0,0,0
175,400,False,True,7,0,9,0,9,0,11,0,0,0
175,400,False,False,7,0,9,0,9,0,11,0,0,0
175,500,True,True,8,0,8,0,8,0,11,0,0,0
175,500,True,False,8,0,8,0,8,0,11,0,0,0
175,500,False,True,8,0,8,0,8,0,11,0,0,0
175,500,False,False,8,0,8,0,8,0,11,0,0,0
176,200,True,True,4,0,5,0,5,0,9,0,0,0
176,200,True,False,4,0,5,1,5,1,9,0,0,0
176,200,False,True,5,0,5,0,5,0,9,0,0,0
176,200,False,False,4,0,5,0,5,0,9,0,0,0
176,300,True,True,5,1,6,1,6,1,9,0,1,0
176,300,True,False,5,1,5,2,5,2,9,0,1,0
176,300,False,True,5,1,5,1,5,1,9,0,0,0
176,300,False,False,5,1,5,1,5,1,9,0,0,0
176,400,True,True,7,0,8,1,8,0,9,0,1,0
176,400,True,False,6,0,7,1,7,1,9,1,0,0
176,400,False,True,6,0,6,0,6,0,9,0,0,0
176,400,False,False,5,0,7,1,6,1,9,0,0,0
176,500,True,True,8,0,8,0,8,0,9,0,0,0
176,500,True,False,7,0,9,0,8,0,9,0,0,0
176,500,False,True,7,0,9,0,8,0,9,0,0,0
176,500,False,False,7,0,9,0,8,0,9,0,0,0
177,200,True,True,4,0,4,0,4,0,5,0,1,0
177,200,True,False,4,0,4,0,4,0,5,0,1,0
177,200,False,True,3,0,3,0,3,0,5,0,0,0
177,200,False,False,3,0,3,0,3,0,5,0,0,0
177,300,True,True,3,0,3,1,3,1,5,0,0,0
177,300,True,False,3,0,3,1,3,1,5,0,0,0
177,300,False,True,3,0,3,1,3,1,5,0,0,0
177,300,False,False,3,0,3,1,3,1,5,0,0,0
177,400,True,True,4,0,4,0,4,0,5,0,1,0
177,400,True,False,4,0,4,0,4,0,5,0,1,0
177,400,False,True,3,0,3,0,3,0,5,0,0,0
177,400,False,False,3,0,3,0,3,0,5,0,0,0
177,500,True,True,4,0,4,0,4,0,5,0,0,0
177,500,True,False,4,0,4,0,4,0,5,0,0,0
177,500,False,True,4,0,4,0,4,0,5,0,0,0
177,500,False,False,4,0,4,0,4,0,5,0,0,0
178,200,True,True,6,0,6,0,6,0,8,0,0,0
178,200,True,False,6,0,6,0,6,0,8,0,0,0
178,200,False,True,6,0,6,0,6,0,8,0,0,0
178,200,False,False,6,0,6,0,6,0,8,0,0,0
178,300,True,True,5,0,5,0,5,0,8,0,0,0
178,300,True,False,5,0,5,1,5,1,8,0,0,1
178,300,False,True,5,0,5,0,5,0,8,0,0,0
178,300,False,False,5,0,5,0,5,0,8,0,0,0
178,400,True,True,6,0,6,0,6,0,8,1,0,0
178,400,True,False,6,0,6,0,6,0,8,1,0,0
178,400,False,True,5,0,5,0,5,0,8,0,0,0
178,400,False,False,5,0,5,0,5,0,8,0,0,0
178,500,True,True,6,0,7,0,7,0,8,0,1,0
178,500,True,False,6,0,7,0,7,0,8,1,1,0
178,500,False,True,6,0,6,0,6,0,8,0,0,0
178,500,False,False,6,0,6,0,6,0,8,0,0,0
179,200,True,True,5,1,5,1,5,1,7,0,0,0
179,200,True,False,5,0,6,1,6,1,7,0,0,0
179,200,False,True,6,0,6,0,6,0,7,0,0,0
179,200,False,False,5,0,6,1,6,1,7,0,0,0
179,300,True,True,6,1,6,1,6,1,7,0,0,1
179,300,True,False,6,1,6,1,6,1,7,0,0,1
179,300,False,True,6,0,6,0,6,0,7,0,0,0
179,300,False,False,6,0,6,0,6,0,7,0,0,0
179,400,True,True,6,0,6,0,6,0,7,0,0,0
179,400,True,False,6,0,6,0,6,0,7,0,0,0
179,400,False,True,6,0,6,0,6,0,7,0,0,0
179,400,False,False,6,0,6,0,6,0,7,0,0,0
179,500,True,True,6,0,6,0,6,0,7,0,0,0
179,500,True,False,6,0,6,0,6,0,7,0,0,0
179,500,False,True,6,0,6,0,6,0,7,0,0,0
179,500,False,False,6,0,6,0,6,0,7,0,0,0
180,200,True,True,5,0,5,0,5,0,8,0,0,0
180,200,True,False,5,0,5,0,5,0,8,0,0,0
180,200,False,True,5,0,5,0,5,0,8,0,0,0
180,200,False,False,5,0,5,0,5,0,8,0,0,0
180,300,True,True,6,0,6,0,6,0,8,0,0,0
180,300,True,False,6,0,6,0,6,0,8,0,0,0
180,300,False,True,6,0,6,0,6,0,8,0,0,0
180,300,False,False,6,0,6,0,6,0,8,0,0,0
180,400,True,True,7,0,7,0,7,0,8,0,0,0
180,400,True,False,7,0,7,0,7,0,8,0,0,0
180,400,False,True,7,0,7,0,7,0,8,0,0,0
180,400,False,False,7,0,7,0,7,0,8,0,0,0
180,500,True,True,7,0,7,0,7,0,8,0,0,0
180,500,True,False,7,0,7,0,7,0,8,0,0,0
180,500,False,True,7,0,7,0,7,0,8,0,0,0
180,500,False,False,7,0,7,0,7,0,8,0,0,0
181,200,True,True,6,0,8,0,8,0,10,0,0,0
181,200,True,False,6,0,8,0,8,0,10,0,1,0
181,200,False,True,6,0,8,0,7,0,10,0,0,0
181,200,False,False,5,0,8,0,7,0,10,0,0,0
181,300,True,True,8,0,8,0,8,0,10,0,0,0
181,300,True,False,8,0,8,0,8,0,10,0,0,0
181,300,False,True,8,0,8,0,8,0,10,0,0,0
181,300,False,False,8,0,8,0,8,0,10,0,0,0
181,400,True,True,9,0,9,0,9,0,10,0,0,0
181,400,True,False,9,0,9,0,9,0,10,0,0,0
181,400,False,True,9,0,9,0,9,0,10,0,0,0
181,400,False,False,9,0,9,0,9,0,10,0,0,0
181,500,True,True,8,0,8,0,8,0,10,0,0,0
181,500,True,False,8,0,8,0,8,0,10,0,0,0
181,500,False,True,8,0,8,0,8,0,10,0,0,0
181,500,False,False,8,0,8,0,8,0,10,0,0,0
182,200,True,True,5,0,6,0,6,0,8,1,0,0
182,200,True,False,5,0,6,0,6,0,8,1,0,0
182,200,False,True,4,0,5,0,5,0,8,0,0,0
182,200,False,False,4,0,5,0,5,0,8,0,0,0
182,300,True,True,7,0,7,0,7,0,8,0,0,0
182,300,True,False,6,0,7,0,7,0,8,0,0,0
182,300,False,True,7,0,7,0,7,0,8,0,0,0
182,300,False,False,6,0,7,0,7,0,8,0,0,0
182,400,True,True,7,0,7,0,7,0,8,0,1,0
182,400,True,False,6,0,7,0,7,0,8,0,1,0
182,400,False,True,6,0,7,0,7,0,8,0,0,0
182,400,False,False,5,0,7,0,7,0,8,0,0,0
182,500,True,True,7,0,7,0,7,0,8,0,1,0
182,500,True,False,7,0,7,0,7,0,8,0,1,0
182,500,False,True,6,0,6,0,6,0,8,0,0,0
182,500,False,False,6,0,6,0,6,0,8,0,0,0
183,200,True,True,5,0,5,0,5,0,10,0,0,0
183,200,True,False,4,0,6,1,6,0,10,0,0,0
183,200,False,True,5,0,5,0,5,0,10,0,0,0
183,200,False,False,4,0,6,1,6,0,10,0,0,0
183,300,True,True,7,1,7,1,7,1,10,1,1,1
183,300,True,False,5,1,9,1,6,1,10,1,0,1
183,300,False,True,5,0,6,0,6,0,10,0,0,0
183,300,False,False,5,0,6,0,6,0,10,0,0,0
183,400,True,True,5,0,6,1,6,1,10,0,0,2
183,400,True,False,4,0,6,1,6,1,10,0,0,2
183,400,False,True,5,0,6,0,6,0,10,0,0,0
183,400,False,False,5,0,6,0,6,0,10,0,0,0
183,500,True,True,8,0,8,0,8,0,10,1,0,0
183,500,True,False,8,0,8,0,8,0,10,1,0,0
183,500,False,True,7,0,7,0,7,0,10,0,0,0
183,500,False,False,7,0,7,0,7,0,10,0,0,0
184,200,True,True,8,0,9,0,9,0,11,0,0,0
184,200,True,False,7,0,9,0,8,0,11,1,0,0
184,200,False,True,7,0,9,0,9,0,11,0,0,0
184,200,False,False,6,0,9,0,9,0,11,0,0,0
184,300,True,True,8,0,10,0,9,0,11,0,0,0
184,300,True,False,7,0,9,0,9,0,11,0,0,0
184,300,False,True,9,0,9,0,9,0,11,0,0,0
184,300,False,False,8,0,9,0,9,0,11,0,0,0
184,400,True,True,8,0,8,1,8,1,11,0,0,0
184,400,True,False,8,0,8,1,8,1,11,0,0,1
184,400,False,True,8,0,8,1,8,1,11,0,0,0
184,400,False,False,8,0,8,1,8,1,11,0,0,0
184,500,True,True,8,0,8,0,8,0,11,0,0,0
184,500,True,False,7,0,10,0,8,0,11,0,0,0
184,500,False,True,7,0,10,0,8,0,11,0,0,0
184,500,False,False,7,0,10,0,8,0,11,0,0,0
185,200,True,True,6,1,6,1,6,1,9,0,0,0
185,200,True,False,6,1,6,1,6,1,9,0,0,0
185,200,False,True,6,1,6,1,6,1,9,0,0,0
185,200,False,False,6,1,6,1,6,1,9,0,0,0
185,300,True,True,7,0,8,0,8,0,9,0,0,0
185,300,True,False,8,0,8,0,8,0,9,1,0,0
185,300,False,True,7,0,8,0,8,0,9,0,0,0
185,300,False,False,7,0,8,0,8,0,9,0,0,0
185,400,True,True,8,0,8,0,8,0,9,0,0,0
185,400,True,False,8,0,8,0,8,0,9,0,0,0
185,400,False,True,8,0,8,0,8,0,9,0,0,0
185,400,False,False,8,0,8,0,8,0,9,0,0,0
185,500,True,True,8,0,8,0,8,0,9,0,0,0
185,500,True,False,8,0,8,0,8,0,9,0,0,0
185,500,False,True,8,0,8,0,8,0,9,0,0,0
185,500,False,False,8,0,8,0,8,0,9,0,0,0
186,200,True,True,6,0,6,0,6,0,10,0,0,0
186,200,True,False,6,0,6,0,6,0,10,0,0,0
186,200,False,True,6,0,6,0,6,0,10,0,0,0
186,200,False,False,6,0,6,0,6,0,10,0,0,0
186,300,True,True,7,1,7,1,7,1,10,0,0,0
186,300,True,False,7,0,7,1,7,1,10,0,0,0
186,300,False,True,7,0,7,1,7,1,10,0,0,0
186,300,False,False,7,0,7,1,7,1,10,0,0,0
186,400,True,True,10,0,10,0,10,0,10,0,0,0
186,400,True,False,10,0,10,0,10,0,10,0,0,0
186,400,False,True,10,0,10,0,10,0,10,0,0,0
186,400,False,False,10,0,10,0,10,0,10,0,0,0
186,500,True,True,10,0,10,0,10,0,10,0,0,0
186,500,True,False,10,0,10,0,10,0,10,0,0,0
186,500,False,True,10,0,10,0,10,0,10,0,0,0
186,500,False,False,10,0,10,0,10,0,10,0,0,0
187,200,True,True,4,0,4,0,4,0,5,0,2,0
187,200,True,False,4,0,4,0,4,0,5,0,2,0
187,200,False,True,3,0,3,0,3,0,5,0,0,0
187,200,False,False,3,0,3,0,3,0,5,0,0,0
187,300,True,True,5,0,5,0,5,0,5,0,0,0
187,300,True,False,5,0,5,0,5,0,5,0,0,0
187,300,False,True,5,0,5,0,5,0,5,0,0,0
187,300,False,False,5,0,5,0,5,0,5,0,0,0
187,400,True,True,5,0,5,0,5,0,5,0,0,0
187,400,True,False,5,0,5,0,5,0,5,0,0,0
187,400,False,True,5,0,5,0,5,0,5,0,0,0
187,400,False,False,5,0,5,0,5,0,5,0,0,0
187,500,True,True,4,0,4,0,4,0,5,0,0,0
187,500,True,False,4,0,4,0,4,0,5,0,0,0
187,500,False,True,4,0,4,0,4,0,5,0,0,0
187,500,False,False,4,0,4,0,4,0,5,0,0,0
188,200,True,True,5,1,5,1,5,1,9,0,0,1
188,200,True,False,5,0,5,2,5,1,9,0,0,1
188,200,False,True,5,1,5,2,5,2,9,0,0,0
188,200,False,False,5,0,5,2,5,1,9,0,0,0
188,300,True,True,6,1,6,1,6,1,9,0,0,1
188,300,True,False,6,0,6,2,6,1,9,0,0,1
188,300,False,True,6,1,6,1,6,1,9,0,0,0
188,300,False,False,6,1,6,1,6,1,9,0,0,0
188,400,True,True,6,1,6,1,6,1,9,0,0,0
188,400,True,False,6,1,6,1,6,1,9,0,0,0
188,400,False,True,6,1,6,1,6,1,9,0,0,0
188,400,False,False,6,1,6,1,6,1,9,0,0,0
188,500,True,True,7,0,7,0,7,0,9,0,0,0
188,500,True,False,7,0,7,0,7,0,9,0,0,0
188,500,False,True,7,0,7,0,7,0,9,0,0,0
188,500,False,False,7,0,7,0,7,0,9,0,0,0
189,200,True,True,2,0,2,0,2,0,3,0,0,0
189,200,True,False,2,0,2,0,2,0,3,0,0,0
189,200,False,True,2,0,2,0,2,0,3,0,0,0
189,200,False,False,2,0,2,0,2,0,3,0,0,0
189,300,True,True,2,0,2,0,2,0,3,0,0,0
189,300,True,False,2,0,2,0,2,0,3,0,0,0
189,300,False,True,2,0,2,0,2,0,3,0,0,0
189,300,False,False,2,0,2,0,2,0,3,0,0,0
189,400,True,True,2,0,2,0,2,0,3,0,0,0
189,400,True,False,2,0,2,0,2,0,3,0,0,0
189,400,False,True,2,0,2,0,2,0,3,0,0,0
189,400,False,False,2,0,2,0,2,0,3,0,0,0
189,500,True,True,2,0,2,0,2,0,3,0,0,0
189,500,True,False,2,0,2,0,2,0,3,0,0,0
189,500,False,True,2,0,2,0,2,0,3,0,0,0
189,500,False,False,2,0,2,0,2,0,3,0,0,0
190,200,True,True,7,0,8,0,8,0,10,0,0,0
190,200,True,False,7,0,8,0,8,0,10,0,0,0
190,200,False,True,7,0,8,0,8,0,10,0,0,0
190,200,False,False,7,0,8,0,8,0,10,0,0,0
190,300,True,True,7,0,7,0,7,0,10,0,0,0
190,300,True,False,7,0,7,0,7,0,10,0,0,0
190,300,False,True,7,0,7,0,7,0,10,0,0,0
190,300,False,False,7,0,7,0,7,0,10,0,0,0
190,400,True,True,7,0,7,0,7,0,10,0,0,0
190,400,True,False,7,0,7,0,7,0,10,0,0,0
190,400,False,True,7,0,7,0,7,0,10,0,0,0
190,400,False,False,7,0,7,0,7,0,10,0,0,0
190,500,True,True,7,0,7,0,7,0,10,0,0,0
190,500,True,False,7,0,7,0,7,0,10,0,0,0
190,500,False,True,7,0,7,0,7,0,10,0,0,0
190,500,False,False,7,0,7,0,7,0,10,0,0,0
191,200,True,True,4,1,4,1,4,1,10,0,0,0
191,200,True,False,5,1,5,1,5,1,10,0,1,0
191,200,False,True,4,1,4,1,4,1,10,0,0,0
191,200,False,False,4,1,4,1,4,1,10,0,0,0
191,300,True,True,6,0,6,1,6,1,10,0,1,0
191,300,True,False,6,0,6,1,6,1,10,0,1,0
191,300,False,True,5,1,5,1,5,1,10,0,0,0
191,300,False,False,5,0,5,1,5,1,10,0,0,0
191,400,True,True,6,1,6,1,6,1,10,0,0,0
191,400,True,False,5,1,8,1,7,1,10,0,0,0
191,400,False,True,6,1,7,1,7,1,10,0,0,0
191,400,False,False,5,1,8,1,7,1,10,0,0,0
191,500,True,True,6,0,7,0,7,0,10,0,0,0
191,500,True,False,6,0,7,0,7,0,10,0,1,0
191,500,False,True,7,0,7,0,7,0,10,0,0,0
191,500,False,False,6,0,7,0,7,0,10,0,0,0
192,200,True,True,3,0,3,0,3,0,7,0,0,0
192,200,True,False,3,0,3,0,3,0,7,0,0,0
192,200,False,True,3,0,3,0,3,0,7,0,0,0
192,200,False,False,3,0,3,0,3,0,7,0,0,0
192,300,True,True,5,0,5,0,5,0,7,0,0,0
192,300,True,False,6,0,6,0,6,0,7,1,1,0
192,300,False,True,5,0,5,0,5,0,7,0,0,0
192,300,False,False,5,0,5,0,5,0,7,0,0,0
192,400,True,True,5,0,5,0,5,0,7,0,0,0
192,400,True,False,5,0,6,0,6,0,7,0,1,0
192,400,False,True,5,0,5,0,5,0,7,0,0,0
192,400,False,False,5,0,5,0,5,0,7,0,0,0
192,500,True,True,7,0,7,0,7,0,7,0,0,0
192,500,True,False,7,0,7,0,7,0,7,0,0,0
192,500,False,True,7,0,7,0,7,0,7,0,0,0
192,500,False,False,7,0,7,0,7,0,7,0,0,0
193,200,True,True,6,1,6,1,6,1,9,0,0,0
193,200,True,False,5,1,6,2,6,2,9,0,0,0
193,200,False,True,6,1,6,1,6,1,9,0,0,0
193,200,False,False,5,1,6,2,6,2,9,0,0,0
193,300,True,True,6,1,6,1,6,1,9,0,0,0
193,300,True,False,7,0,7,0,7,0,9,1,0,0
193,300,False,True,6,1,6,1,6,1,9,0,0,0
193,300,False,False,6,1,6,1,6,1,9,0,0,0
193,400,True,True,8,1,8,1,8,1,9,0,0,0
193,400,True,False,8,1,8,1,8,1,9,0,0,0
193,400,False,True,8,1,8,1,8,1,9,0,0,0
193,400,False,False,8,1,8,1,8,1,9,0,0,0
193,500,True,True,8,0,8,0,8,0,9,0,0,0
193,500,True,False,8,0,9,0,9,0,9,0,0,0
193,500,False,True,8,0,8,0,8,0,9,0,0,0
193,500,False,False,8,0,9,0,9,0,9,0,0,0
194,200,True,True,4,0,6,0,6,0,7,0,1,0
194,200,True,False,4,0,6,0,6,0,7,0,1,0
194,200,False,True,5,0,6,0,6,0,7,0,0,0
194,200,False,False,4,0,6,0,6,0,7,0,0,0
194,300,True,True,6,0,6,0,6,0,7,0,0,0
194,300,True,False,6,0,6,0,6,0,7,0,0,0
194,300,False,True,6,0,6,0,6,0,7,0,0,0
194,300,False,False,6,0,6,0,6,0,7,0,0,0
194,400,True,True,7,0,7,0,7,0,7,0,0,0
194,400,True,False,7,0,7,0,7,0,7,0,0,0
194,400,False,True,7,0,7,0,7,0,7,0,0,0
194,400,False,False,7,0,7,0,7,0,7,0,0,0
194,500,True,True,7,0,7,0,7,0,7,0,0,0
194,500,True,False,7,0,7,0,7,0,7,0,0,0
194,500,False,True,7,0,7,0,7,0,7,0,0,0
194,500,False,False,7,0,7,0,7,0,7,0,0,0
195,200,True,True,3,1,3,1,3,1,6,0,0,0
195,200,True,False,3,1,3,1,3,1,6,0,0,0
195,200,False,True,3,1,3,1,3,1,6,0,0,0
195,200,False,False,3,1,3,1,3,1,6,0,0,0
195,300,True,True,5,1,5,1,5,1,6,1,0,0
195,300,True,False,4,1,4,1,4,1,6,0,0,0
195,300,False,True,4,1,4,1,4,1,6,0,0,0
195,300,False,False,4,1,4,1,4,1,6,0,0,0
195,400,True,True,4,0,6,0,6,0,6,1,0,0
195,400,True,False,4,0,5,0,5,0,6,1,0,0
195,400,False,True,4,0,5,0,5,0,6,0,0,0
195,400,False,False,4,0,5,0,5,0,6,0,0,0
195,500,True,True,6,0,6,0,6,0,6,0,0,0
195,500,True,False,5,0,6,1,6,1,6,0,0,0
195,500,False,True,6,0,6,0,6,0,6,0,0,0
195,500,False,False,5,0,6,1,6,1,6,0,0,0
196,200,True,True,3,0,4,0,4,0,5,0,1,0
196,200,True,False,2,0,4,0,3,0,5,0,0,0
196,200,False,True,3,0,3,0,3,0,5,0,0,0
196,200,False,False,2,0,4,0,3,0,5,0,0,0
196,300,True,True,4,0,4,0,4,0,5,0,0,0
196,300,True,False,4,0,4,0,4,0,5,0,1,0
196,300,False,True,3,0,4,0,4,0,5,0,0,0
196,300,False,False,3,0,4,0,4,0,5,0,0,0
196,400,True,True,4,0,4,0,4,0,5,0,0,0
196,400,True,False,4,0,4,0,4,0,5,0,0,0
196,400,False,True,4,0,4,0,4,0,5,0,0,0
196,400,False,False,4,0,4,0,4,0,5,0,0,0
196,500,True,True,5,0,5,0,5,0,5,0,0,0
196,500,True,False,5,0,5,0,5,0,5,0,0,0
196,500,False,True,5,0,5,0,5,0,5,0,0,0
196,500,False,False,5,0,5,0,5,0,5,0,0,0
197,200,True,True,5,0,6,0,6,0,9,0,1,0
197,200,True,False,5,0,6,0,6,0,9,0,1,0
197,200,False,True,5,0,5,0,5,0,9,0,0,0
197,200,False,False,5,0,5,0,5,0,9,0,0,0
197,300,True,True,7,0,7,0,7,0,9,0,0,0
197,300,True,False,7,0,7,0,7,0,9,0,0,0
197,300,False,True,7,0,7,0,7,0,9,0,0,0
197,300,False,False,7,0,7,0,7,0,9,0,0,0
197,400,True,True,7,0,7,0,7,0,9,0,0,0
197,400,True,False,7,0,7,0,7,0,9,0,0,0
197,400,False,True,7,0,7,0,7,0,9,0,0,0
197,400,False,False,7,0,7,0,7,0,9,0,0,0
197,500,True,True,7,0,7,0,7,0,9,0,0,0
197,500,True,False,7,0,7,0,7,0,9,0,0,0
197,500,False,True,7,0,7,0,7,0,9,0,0,0
197,500,False,False,7,0,7,0,7,0,9,0,0,0
198,200,True,True,5,0,5,0,5,0,7,0,0,0
198,200,True,False,5,0,5,0,5,0,7,0,0,0
198,200,False,True,5,0,5,0,5,0,7,0,0,0
198,200,False,False,5,0,5,0,5,0,7,0,0,0
198,300,True,True,6,0,6,0,6,0,7,1,0,0
198,300,True,False,5,0,6,0,6,0,7,1,0,0
198,300,False,True,5,0,5,0,5,0,7,0,0,0
198,300,False,False,5,0,5,0,5,0,7,0,0,0
198,400,True,True,6,0,6,0,6,0,7,0,1,0
198,400,True,False,5,0,5,0,5,0,7,0,0,0
198,400,False,True,5,0,5,0,5,0,7,0,0,0
198,400,False,False,5,0,5,0,5,0,7,0,0,0
198,500,True,True,6,0,6,0,6,0,7,0,1,0
198,500,True,False,6,0,6,0,6,0,7,0,1,0
198,500,False,True,5,0,5,0,5,0,7,0,0,0
198,500,False,False,5,0,5,0,5,0,7,0,0,0
199,200,True,True,7,0,7,1,7,1,12,0,0,1
199,200,True,False,6,0,8,1,8,0,12,0,1,0
199,200,False,True,7,0,7,0,7,0,12,0,0,0
199,200,False,False,7,0,7,0,7,0,12,0,0,0
199,300,True,True,9,0,9,0,9,0,12,0,1,0
199,300,True,False,9,0,9,0,9,0,12,0,1,0
199,300,False,True,8,0,8,0,8,0,12,0,0,0
199,300,False,False,8,0,8,0,8,0,12,0,0,0
199,400,True,True,9,0,9,0,9,0,12,0,1,0
199,400,True,False,9,0,9,0,9,0,12,0,1,0
199,400,False,True,8,0,8,0,8,0,12,0,0,0
199,400,False,False,8,0,8,0,8,0,12,0,0,0
199,500,True,True,9,0,9,0,9,0,12,0,0,0
199,500,True,False,9,0,9,0,9,0,12,0,0,0
199,500,False,True,9,0,9,0,9,0,12,0,0,0
199,500,False,False,9,0,9,0,9,0,12,0,0,0
200,200,True,True,6,0,6,1,6,1,10,1,0,0
200,200,True,False,4,0,6,2,6,1,10,0,0,0
200,200,False,True,5,0,6,2,6,0,10,0,0,0
200,200,False,False,4,0,6,2,6,0,10,0,0,0
200,300,True,True,7,0,7,0,7,0,10,0,1,0
200,300,True,False,7,0,7,0,7,0,10,1,1,0
200,300,False,True,5,0,6,1,6,1,10,0,0,0
200,300,False,False,5,0,6,1,6,1,10,0,0,0
200,400,True,True,8,0,8,0,8,0,10,0,0,0
200,400,True,False,7,0,8,0,8,0,10,0,0,0
200,400,False,True,7,0,8,0,8,0,10,0,0,0
200,400,False,False,7,0,8,0,8,0,10,0,0,0
200,500,True,True,7,0,7,0,7,0,10,0,0,0
200,500,True,False,7,0,7,0,7,0,10,0,0,0
200,500,False,True,7,0,7,0,7,0,10,0,0,0
200,500,False,False,7,0,7,0,7,0,10,0,0,0
201,200,True,True,5,0,5,0,5,0,8,0,1,0
201,200,True,False,5,0,5,0,5,0,8,0,1,0
201,200,False,True,5,0,5,0,5,0,8,0,0,0
201,200,False,False,5,0,5,0,5,0,8,0,0,0
201,300,True,True,5,0,5,0,5,0,8,0,0,0
201,300,True,False,5,0,5,0,5,0,8,0,0,0
201,300,False,True,5,0,5,0,5,0,8,0,0,0
201,300,False,False,5,0,5,0,5,0,8,0,0,0
201,400,True,True,5,0,6,0,6,0,8,0,0,0
201,400,True,False,5,0,6,0,6,0,8,0,0,0
201,400,False,True,5,0,6,0,6,0,8,0,0,0
201,400,False,False,5,0,6,0,6,0,8,0,0,0
201,500,True,True,6,0,7,0,7,0,8,0,0,0
201,500,True,False,6,0,7,0,7,0,8,0,1,0
201,500,False,True,6,0,7,0,7,0,8,0,0,0
201,500,False,False,6,0,7,0,7,0,8,0,0,0
202,200,True,True,6,0,7,0,7,0,11,0,0,0
202,200,True,False,5,0,8,0,8,0,11,1,0,0
202,200,False,True,5,0,7,0,7,0,11,0,0,0
202,200,False,False,5,0,7,0,7,0,11,0,0,0
202,300,True,True,6,0,8,0,8,0,11,0,0,0
202,300,True,False,6,0,8,0,8,0,11,1,0,0
202,300,False,True,6,0,8,0,8,0,11,0,0,0
202,300,False,False,6,0,8,0,8,0,11,0,0,0
202,400,True,True,6,1,6,1,6,1,11,0,0,0
202,400,True,False,6,1,6,1,6,1,11,0,0,0
202,400,False,True,6,1,6,1,6,1,11,0,0,0
202,400,False,False,6,1,6,1,6,1,11,0,0,0
202,500,True,True,7,0,7,0,7,0,11,0,1,0
202,500,True,False,7,0,7,0,7,0,11,1,1,0
202,500,False,True,6,1,6,1,6,1,11,0,0,0
202,500,False,False,6,1,6,1,6,1,11,0,0,0
203,200,True,True,6,0,6,0,6,0,8,0,0,0
203,200,True,False,6,0,6,0,6,0,8,0,0,0
203,200,False,True,6,0,6,0,6,0,8,0,0,0
203,200,False,False,6,0,6,0,6,0,8,0,0,0
203,300,True,True,6,0,6,0,6,0,8,0,0,0
203,300,True,False,6,0,6,0,6,0,8,0,0,0
203,300,False,True,6,0,6,0,6,0,8,0,0,0
203,300,False,False,6,0,6,0,6,0,8,0,0,0
203,400,True,True,6,0,6,0,6,0,8,0,0,0
203,400,True,False,6,0,6,0,6,0,8,0,0,0
203,400,False,True,6,0,6,0,6,0,8,0,0,0
203,400,False,False,6,0,6,0,6,0,8,0,0,0
203,500,True,True,6,0,6,0,6,0,8,0,0,0
203,500,True,False,6,0,6,0,6,0,8,0,0,0
203,500,False,True,6,0,6,0,6,0,8,0,0,0
203,500,False,False,6,0,6,0,6,0,8,0,0,0
204,200,True,True,4,0,4,0,4,0,6,0,0,0
204,200,True,False,4,0,4,0,4,0,6,0,0,0
204,200,False,True,4,0,4,0,4,0,6,0,0,0
204,200,False,False,4,0,4,0,4,0,6,0,0,0
204,300,True,True,4,0,4,1,4,1,6,0,0,0
204,300,True,False,4,0,4,1,4,1,6,0,0,0
204,300,False,True,4,0,4,1,4,1,6,0,0,0
204,300,False,False,4,0,4,1,4,1,6,0,0,0
204,400,True,True,4,0,4,0,4,0,6,0,0,0
204,400,True,False,5,0,5,0,5,0,6,0,1,0
204,400,False,True,4,0,4,0,4,0,6,0,0,0
204,400,False,False,4,0,4,0,4,0,6,0,0,0
204,500,True,True,5,0,5,0,5,0,6,0,0,0
204,500,True,False,5,0,5,0,5,0,6,0,0,0
204,500,False,True,5,0,5,0,5,0,6,0,0,0
204,500,False,False,5,0,5,0,5,0,6,0,0,0
205,200,True,True,6,0,6,0,6,0,10,0,0,0
205,200,True,False,6,0,7,0,7,0,10,1,0,0
205,200,False,True,6,0,6,0,6,0,10,0,0,0
205,200,False,False,6,0,6,0,6,0,10,0,0,0
205,300,True,True,7,0,7,0,7,0,10,1,0,0
205,300,True,False,6,0,7,0,7,0,10,1,0,0
205,300,False,True,6,0,6,0,6,0,10,0,0,0
205,300,False,False,5,0,6,0,6,0,10,0,0,0
205,400,True,True,9,0,9,0,9,0,10,1,0,0
205,400,True,False,9,0,9,0,9,0,10,1,0,0
205,400,False,True,9,0,9,0,9,0,10,0,0,0
205,400,False,False,9,0,9,0,9,0,10,0,0,0
205,500,True,True,8,0,8,0,8,0,10,0,0,0
205,500,True,False,8,0,8,0,8,0,10,0,0,0
205,500,False,True,8,0,8,0,8,0,10,0,0,0
205,500,False,False,8,0,8,0,8,0,10,0,0,0
206,200,True,True,7,0,8,0,8,0,10,0,0,0
206,200,True,False,6,0,9,1,9,0,10,0,0,0
206,200,False,True,6,0,9,1,9,0,10,0,0,0
206,200,False,False,6,0,9,1,9,0,10,0,0,0
206,300,True,True,8,0,8,0,8,0,10,2,1,0
206,300,True,False,6,0,9,1,9,1,10,0,1,0
206,300,False,True,7,1,8,1,8,1,10,0,0,0
206,300,False,False,5,0,10,1,9,1,10,0,0,0
206,400,True,True,7,0,7,0,7,0,10,0,0,0
206,400,True,False,7,0,7,0,7,0,10,0,0,0
206,400,False,True,7,0,7,0,7,0,10,0,0,0
206,400,False,False,7,0,7,0,7,0,10,0,0,0
206,500,True,True,8,0,8,0,8,0,10,0,0,0
206,500,True,False,8,0,8,0,8,0,10,0,0,0
206,500,False,True,8,0,8,0,8,0,10,0,0,0
206,500,False,False,8,0,8,0,8,0,10,0,0,0
207,200,True,True,6,0,8,0,8,0,9,0,1,0
207,200,True,False,5,0,9,0,6,0,9,0,0,0
207,200,False,True,6,0,8,0,8,0,9,0,0,0
207,200,False,False,5,0,8,0,8,0,9,0,0,0
207,300,True,True,6,0,7,0,7,0,9,0,0,0
207,300,True,False,6,0,7,0,7,0,9,0,0,0
207,300,False,True,7,0,7,0,7,0,9,0,0,0
207,300,False,False,6,0,7,0,7,0,9,0,0,0
207,400,True,True,7,0,7,0,7,0,9,0,0,0
207,400,True,False,7,0,7,0,7,0,9,0,1,0
207,400,False,True,7,0,7,0,7,0,9,0,0,0
207,400,False,False,7,0,7,0,7,0,9,0,0,0
207,500,True,True,8,0,8,0,8,0,9,0,0,0
207,500,True,False,8,0,8,0,8,0,9,0,0,0
207,500,False,True,8,0,8,0,8,0,9,0,0,0
207,500,False,False,8,0,8,0,8,0,9,0,0,0
208,200,True,True,6,0,6,0,6,0,8,0,0,0
208,200,True,False,5,0,6,0,6,0,8,0,0,0
208,200,False,True,5,0,6,0,6,0,8,0,0,0
208,200,False,False,5,0,6,0,6,0,8,0,0,0
208,300,True,True,5,0,5,0,5,0,8,0,0,0
208,300,True,False,5,0,5,0,5,0,8,0,0,0
208,300,False,True,5,0,5,0,5,0,8,0,0,0
208,300,False,False,5,0,5,0,5,0,8,0,0,0
208,400,True,True,7,0,7,0,7,0,8,1,0,0
208,400,True,False,7,0,7,0,7,0,8,1,0,0
208,400,False,True,6,0,6,0,6,0,8,0,0,0
208,400,False,False,6,0,6,0,6,0,8,0,0,0
208,500,True,True,6,0,6,0,6,0,8,0,0,0
208,500,True,False,7,0,7,0,7,0,8,0,1,0
208,500,False,True,6,0,6,0,6,0,8,0,0,0
208,500,False,False,6,0,6,0,6,0,8,0,0,0
209,200,True,True,6,0,6,0,6,0,9,0,0,0
209,200,True,False,6,0,6,0,6,0,9,0,0,0
209,200,False,True,6,0,6,0,6,0,9,0,0,0
209,200,False,False,6,0,6,0,6,0,9,0,0,0
209,300,True,True,7,0,7,0,7,0,9,0,0,0
209,300,True,False,7,0,7,0,7,0,9,0,0,0
209,300,False,True,7,0,7,0,7,0,9,0,0,0
209,300,False,False,7,0,7,0,7,0,9,0,0,0
209,400,True,True,7,1,7,1,7,1,9,0,0,0
209,400,True,False,7,0,7,1,7,1,9,0,0,0
209,400,False,True,7,1,7,1,7,1,9,0,0,0
209,400,False,False,7,1,7,1,7,1,9,0,0,0
209,500,True,True,6,0,7,0,7,0,9,0,0,0
209,500,True,False,6,0,7,0,7,0,9,0,0,0
209,500,False,True,7,0,7,0,7,0,9,0,0,0
209,500,False,False,7,0,7,0,7,0,9,0,0,0
210,200,True,True,4,0,4,0,4,0,5,0,1,0
210,200,True,False,4,0,4,0,4,0,5,0,1,0
210,200,False,True,4,0,4,0,4,0,5,0,0,0
210,200,False,False,3,0,5,0,5,0,5,0,0,0
210,300,True,True,5,0,5,0,5,0,5,0,0,0
210,300,True,False,5,0,5,0,5,0,5,0,0,0
210,300,False,True,5,0,5,0,5,0,5,0,0,0
210,300,False,False,5,0,5,0,5,0,5,0,0,0
210,400,True,True,5,0,5,0,5,0,5,0,0,0
210,400,True,False,5,0,5,0,5,0,5,0,0,0
210,400,False,True,5,0,5,0,5,0,5,0,0,0
210,400,False,False,5,0,5,0,5,0,5,0,0,0
210,500,True,True,5,0,5,0,5,0,5,0,0,0
210,500,True,False,5,0,5,0,5,0,5,0,0,0
210,500,False,True,5,0,5,0,5,0,5,0,0,0
210,500,False,False,5,0,5,0,5,0,5,0,0,0
211,200,True,True,6,0,6,0,6,0,7,0,0,0
211,200,True,False,6,0,6,0,6,0,7,0,0,0
211,200,False,True,6,0,6,0,6,0,7,0,0,0
211,200,False,False,6,0,6,0,6,0,7,0,0,0
211,300,True,True,7,0,7,0,7,0,7,0,1,0
211,300,True,False,7,0,7,0,7,0,7,0,1,0
211,300,False,True,6,0,6,0,6,0,7,0,0,0
211,300,False,False,6,0,6,0,6,0,7,0,0,0
211,400,True,True,6,0,7,0,7,0,7,0,0,0
211,400,True,False,6,0,7,0,7,0,7,0,1,0
211,400,False,True,6,0,6,0,6,0,7,0,0,0
211,400,False,False,6,0,6,0,6,0,7,0,0,0
211,500,True,True,7,0,7,0,7,0,7,1,0,0
211,500,True,False,7,0,7,0,7,0,7,1,0,0
211,500,False,True,6,0,7,0,7,0,7,0,0,0
211,500,False,False,6,0,7,0,7,0,7,0,0,0
212,200,True,True,5,0,5,0,5,0,7,0,0,0
212,200,True,False,4,0,6,1,6,0,7,0,0,0
212,200,False,True,5,0,5,0,5,0,7,0,0,0
212,200,False,False,4,0,6,0,6,0,7,0,0,0
212,300,True,True,5,0,5,0,5,0,7,0,0,0
212,300,True,False,5,0,5,0,5,0,7,0,0,0
212,300,False,True,5,0,5,0,5,0,7,0,0,0
212,300,False,False,5,0,5,0,5,0,7,0,0,0
212,400,True,True,6,0,6,0,6,0,7,0,0,0
212,400,True,False,6,0,6,0,6,0,7,0,0,0
212,400,False,True,6,0,6,0,6,0,7,0,0,0
212,400,False,False,6,0,6,0,6,0,7,0,0,0
212,500,True,True,6,0,6,0,6,0,7,1,0,0
212,500,True,False,6,0,6,0,6,0,7,0,0,0
212,500,False,True,6,0,6,0,6,0,7,0,0,0
212,500,False,False,6,0,6,0,6,0,7,0,0,0
213,200,True,True,7,0,7,0,7,0,10,0,0,0
213,200,True,False,6,0,7,1,7,1,10,1,0,1
213,200,False,True,7,0,7,0,7,0,10,0,0,0
213,200,False,False,7,0,7,0,7,0,10,0,0,0
213,300,True,True,7,0,7,0,7,0,10,0,0,0
213,300,True,False,7,0,7,0,7,0,10,1,0,0
213,300,False,True,7,0,7,0,7,0,10,0,0,0
213,300,False,False,7,0,8,0,8,0,10,0,0,0
213,400,True,True,7,0,7,0,7,0,10,0,0,0
213,400,True,False,7,0,7,0,7,0,10,0,0,0
213,400,False,True,7,0,7,0,7,0,10,0,0,0
213,400,False,False,7,0,7,0,7,0,10,0,0,0
213,500,True,True,7,0,7,0,7,0,10,0,0,0
213,500,True,False,7,0,7,0,7,0,10,0,0,0
213,500,False,True,7,0,7,0,7,0,10,0,0,0
213,500,False,False,7,0,7,0,7,0,10,0,0,0
214,200,True,True,7,0,7,0,7,0,10,0,1,0
214,200,True,False,6,0,7,0,7,0,10,0,0,0
214,200,False,True,7,0,7,0,7,0,10,0,0,0
214,200,False,False,6,0,7,0,7,0,10,0,0,0
214,300,True,True,5,0,6,0,6,0,10,0,0,0
214,300,True,False,4,0,8,0,7,0,10,0,0,0
214,300,False,True,5,0,6,0,6,0,10,0,0,0
214,300,False,False,4,0,8,0,7,0,10,0,0,0
214,400,True,True,6,0,6,0,6,0,10,0,1,0
214,400,True,False,6,0,6,0,6,0,10,0,1,0
214,400,False,True,6,0,6,0,6,0,10,0,0,0
214,400,False,False,5,0,7,0,7,0,10,0,0,0
214,500,True,True,7,0,7,0,7,0,10,0,0,0
214,500,True,False,8,0,8,0,8,0,10,0,1,0
214,500,False,True,7,0,7,0,7,0,10,0,0,0
214,500,False,False,7,0,7,0,7,0,10,0,0,0
215,200,True,True,3,0,3,0,3,0,6,0,0,0
215,200,True,False,4,0,4,0,4,0,6,1,0,0
215,200,False,True,3,0,3,0,3,0,6,0,0,0
215,200,False,False,3,0,3,0,3,0,6,0,0,0
215,300,True,True,3,0,3,0,3,0,6,0,0,0
215,300,True,False,3,0,3,0,3,0,6,0,0,0
215,300,False,True,3,0,3,0,3,0,6,0,0,0
215,300,False,False,3,0,3,0,3,0,6,0,0,0
215,400,True,True,4,0,4,0,4,0,6,0,0,0
215,400,True,False,4,0,4,0,4,0,6,0,0,0
215,400,False,True,4,0,4,0,4,0,6,0,0,0
215,400,False,False,4,0,4,0,4,0,6,0,0,0
215,500,True,True,4,0,4,0,4,0,6,0,0,0
215,500,True,False,4,0,4,0,4,0,6,0,0,0
215,500,False,True,4,0,4,0,4,0,6,0,0,0
215,500,False,False,4,0,4,0,4,0,6,0,0,0
216,200,True,True,5,0,5,0,5,0,6,0,0,0
216,200,True,False,5,0,5,0,5,0,6,0,0,0
216,200,False,True,5,0,5,0,5,0,6,0,0,0
216,200,False,False,5,0,5,0,5,0,6,0,0,0
216,300,True,True,6,0,6,0,6,0,6,0,1,0
216,300,True,False,6,0,6,0,6,0,6,0,1,0
216,300,False,True,5,0,5,0,5,0,6,0,0,0
216,300,False,False,5,0,5,0,5,0,6,0,0,0
216,400,True,True,6,0,6,0,6,0,6,1,1,0
216,400,True,False,5,0,6,0,6,0,6,0,0,0
216,400,False,True,5,0,5,0,5,0,6,0,0,0
216,400,False,False,5,0,5,0,5,0,6,0,0,0
216,500,True,True,6,0,6,0,6,0,6,0,0,0
216,500,True,False,6,0,6,0,6,0,6,0,0,0
216,500,False,True,6,0,6,0,6,0,6,0,0,0
216,500,False,False,6,0,6,0,6,0,6,0,0,0
217,200,True,True,4,1,4,1,4,1,6,1,1,2
217,200,True,False,4,0,5,1,5,1,6,1,1,2
217,200,False,True,4,0,4,0,4,0,6,0,0,0
217,200,False,False,4,0,4,0,4,0,6,0,0,0
217,300,True,True,5,0,5,0,5,0,6,0,1,0
217,300,True,False,4,0,4,0,4,0,6,0,0,0
217,300,False,True,4,0,4,0,4,0,6,0,0,0
217,300,False,False,4,0,4,0,4,0,6,0,0,0
217,400,True,True,6,0,6,0,6,0,6,0,2,0
217,400,True,False,5,0,5,0,5,0,6,0,1,0
217,400,False,True,5,0,5,0,5,0,6,0,0,0
217,400,False,False,5,0,5,0,5,0,6,0,0,0
217,500,True,True,6,0,6,0,6,0,6,0,0,0
217,500,True,False,6,0,6,0,6,0,6,0,0,0
217,500,False,True,6,0,6,0,6,0,6,0,0,0
217,500,False,False,6,0,6,0,6,0,6,0,0,0
218,200,True,True,4,0,4,1,4,1,6,0,1,0
218,200,True,False,3,0,3,1,3,1,6,0,0,0
218,200,False,True,3,0,3,1,3,1,6,0,0,0
218,200,False,False,3,0,3,1,3,1,6,0,0,0
218,300,True,True,5,0,6,0,6,0,6,0,0,0
218,300,True,False,5,0,6,0,6,0,6,0,0,0
218,300,False,True,5,0,6,0,6,0,6,0,0,0
218,300,False,False,5,0,6,0,6,0,6,0,0,0
218,400,True,True,4,0,4,0,4,0,6,0,0,0
218,400,True,False,5,0,5,0,5,0,6,0,1,0
218,400,False,True,4,0,4,0,4,0,6,0,0,0
218,400,False,False,4,0,4,0,4,0,6,0,0,0
218,500,True,True,5,0,5,0,5,0,6,0,0,0
218,500,True,False,5,0,5,0,5,0,6,0,0,0
218,500,False,True,5,0,5,0,5,0,6,0,0,0
218,500,False,False,5,0,5,0,5,0,6,0,0,0
219,200,True,True,6,0,6,0,6,0,9,0,0,0
219,200,True,False,5,0,7,0,6,0,9,0,0,0
219,200,False,True,5,0,7,0,6,0,9,0,0,0
219,200,False,False,5,0,7,0,6,0,9,0,0,0
219,300,True,True,7,0,7,0,7,0,9,1,2,0
219,300,True,False,5,0,7,0,6,0,9,0,0,0
219,300,False,True,6,0,6,0,6,0,9,0,0,0
219,300,False,False,5,0,7,0,7,0,9,0,0,0
219,400,True,True,7,1,7,1,7,1,9,0,0,1
219,400,True,False,5,0,7,0,7,0,9,0,0,0
219,400,False,True,5,0,7,0,7,0,9,0,0,0
219,400,False,False,5,0,7,0,7,0,9,0,0,0
219,500,True,True,6,0,6,0,6,0,9,0,0,0
219,500,True,False,6,0,6,0,6,0,9,0,0,0
219,500,False,True,6,0,6,0,6,0,9,0,0,0
219,500,False,False,6,0,6,0,6,0,9,0,0,0
220,200,True,True,6,0,6,0,6,0,8,0,0,0
220,200,True,False,7,0,7,0,7,0,8,0,1,0
220,200,False,True,6,0,6,0,6,0,8,0,0,0
220,200,False,False,6,0,6,0,6,0,8,0,0,0
220,300,True,True,7,1,8,1,8,1,8,0,0,1
220,300,True,False,7,1,8,1,8,1,8,0,0,1
220,300,False,True,8,0,8,0,8,0,8,0,0,0
220,300,False,False,8,0,8,0,8,0,8,0,0,0
220,400,True,True,8,0,8,0,8,0,8,0,0,0
220,400,True,False,7,0,8,0,8,0,8,0,0,0
220,400,False,True,7,0,8,0,8,0,8,0,0,0
220,400,False,False,7,0,8,0,8,0,8,0,0,0
220,500,True,True,8,0,8,0,8,0,8,0,0,0
220,500,True,False,8,0,8,0,8,0,8,0,0,0
220,500,False,True,8,0,8,0,8,0,8,0,0,0
220,500,False,False,8,0,8,0,8,0,8,0,0,0
221,200,True,True,5,1,5,1,5,1,10,0,0,0
221,200,True,False,5,1,6,1,6,1,10,1,0,0
221,200,False,True,5,1,6,1,6,1,10,0,0,0
221,200,False,False,4,1,7,2,7,1,10,0,0,0
221,300,True,True,5,1,7,1,6,1,10,0,1,0
221,300,True,False,4,1,8,1,7,1,10,1,1,0
221,300,False,True,5,1,6,1,6,1,10,0,0,0
221,300,False,False,5,1,6,1,6,1,10,0,0,0
221,400,True,True,5,1,6,1,6,1,10,0,0,0
221,400,True,False,5,1,6,1,6,1,10,0,0,0
221,400,False,True,5,1,6,1,6,1,10,0,0,0
221,400,False,False,5,1,6,1,6,1,10,0,0,0
221,500,True,True,6,1,6,1,6,1,10,0,1,0
221,500,True,False,6,1,6,1,6,1,10,1,1,0
221,500,False,True,4,1,5,2,5,1,10,0,0,0
221,500,False,False,4,1,5,2,5,1,10,0,0,0
222,200,True,True,6,1,6,1,6,1,10,0,0,1
222,200,True,False,6,0,7,1,7,1,10,0,0,1
222,200,False,True,7,0,7,0,7,0,10,0,0,0
222,200,False,False,7,0,7,0,7,0,10,0,0,0
222,300,True,True,5,1,5,1,5,1,10,0,0,0
222,300,True,False,5,0,7,3,6,1,10,0,0,0
222,300,False,True,5,1,5,1,5,1,10,0,0,0
222,300,False,False,5,0,6,2,6,1,10,0,0,0
222,400,True,True,8,0,8,0,8,0,10,0,1,0
222,400,True,False,8,0,9,0,9,0,10,1,1,0
222,400,False,True,7,0,7,0,7,0,10,0,0,0
222,400,False,False,7,0,7,0,7,0,10,0,0,0
222,500,True,True,7,1,7,1,7,1,10,0,0,0
222,500,True,False,8,0,9,1,9,1,10,0,0,0
222,500,False,True,7,1,7,1,7,1,10,0,0,0
222,500,False,False,7,1,7,1,7,1,10,0,0,0
223,200,True,True,2,0,2,0,2,0,3,0,0,0
223,200,True,False,2,0,2,0,2,0,3,0,0,0
223,200,False,True,2,0,2,0,2,0,3,0,0,0
223,200,False,False,2,0,2,0,2,0,3,0,0,0
223,300,True,True,2,0,2,0,2,0,3,0,0,0
223,300,True,False,2,0,2,0,2,0,3,0,0,0
223,300,False,True,2,0,2,0,2,0,3,0,0,0
223,300,False,False,2,0,2,0,2,0,3,0,0,0
223,400,True,True,3,0,3,0,3,0,3,0,0,0
223,400,True,False,3,0,3,0,3,0,3,0,0,0
223,400,False,True,3,0,3,0,3,0,3,0,0,0
223,400,False,False,3,0,3,0,3,0,3,0,0,0
223,500,True,True,3,0,3,0,3,0,3,0,0,0
223,500,True,False,3,0,3,0,3,0,3,0,0,0
223,500,False,True,3,0,3,0,3,0,3,0,0,0
223,500,False,False,3,0,3,0,3,0,3,0,0,0
224,200,True,True,4,0,4,0,4,0,5,0,1,0
224,200,True,False,3,0,4,0,4,0,5,0,0,0
224,200,False,True,3,0,3,0,3,0,5,0,0,0
224,200,False,False,3,0,3,0,3,0,5,0,0,0
224,300,True,True,4,0,4,0,4,0,5,0,0,0
224,300,True,False,4,0,4,0,4,0,5,0,0,0
224,300,False,True,4,0,4,0,4,0,5,0,0,0
224,300,False,False,4,0,4,0,4,0,5,0,0,0
224,400,True,True,4,0,4,0,4,0,5,0,0,0
224,400,True,False,4,0,4,0,4,0,5,0,0,0
224,400,False,True,4,0,4,0,4,0,5,0,0,0
224,400,False,False,4,0,4,0,4,0,5,0,0,0
224,500,True,True,4,0,4,0,4,0,5,0,0,0
224,500,True,False,4,0,4,0,4,0,5,0,0,0
224,500,False,True,4,0,4,0,4,0,5,0,0,0
224,500,False,False,4,0,4,0,4,0,5,0,0,0
225,200,True,True,6,0,7,0,7,0,10,0,1,0
225,200,True,False,6,0,7,0,7,0,10,0,1,0
225,200,False,True,6,0,7,0,7,0,10,0,0,0
225,200,False,False,5,0,8,0,8,0,10,0,0,0
225,300,True,True,7,0,7,1,7,1,10,0,0,0
225,300,True,False,7,0,7,1,7,1,10,0,0,0
225,300,False,True,7,0,7,0,7,0,10,0,0,0
225,300,False,False,7,0,7,0,7,0,10,0,0,0
225,400,True,True,7,0,7,0,7,0,10,0,0,0
225,400,True,False,7,0,7,0,7,0,10,0,0,0
225,400,False,True,7,0,7,0,7,0,10,0,0,0
225,400,False,False,7,0,7,0,7,0,10,0,0,0
225,500,True,True,6,0,8,0,7,0,10,0,0,0
225,500,True,False,6,0,8,0,7,0,10,0,0,0
225,500,False,True,6,0,7,0,7,0,10,0,0,0
225,500,False,False,6,0,7,0,7,0,10,0,0,0
226,200,True,True,4,0,4,0,4,0,7,0,0,0
226,200,True,False,4,0,4,0,4,0,7,0,0,0
226,200,False,True,4,0,4,0,4,0,7,0,0,0
226,200,False,False,4,0,4,0,4,0,7,0,0,0
226,300,True,True,6,0,6,0,6,0,7,0,0,0
226,300,True,False,5,0,6,0,6,0,7,0,0,0
226,300,False,True,6,0,6,0,6,0,7,0,0,0
226,300,False,False,5,0,6,0,6,0,7,0,0,0
226,400,True,True,5,0,6,0,6,0,7,0,0,0
226,400,True,False,5,0,6,0,6,0,7,0,0,0
226,400,False,True,5,0,6,0,6,0,7,0,0,0
226,400,False,False,5,0,6,0,6,0,7,0,0,0
226,500,True,True,6,0,6,0,6,0,7,0,0,0
226,500,True,False,6,0,6,0,6,0,7,0,0,0
226,500,False,True,6,0,6,0,6,0,7,0,0,0
226,500,False,False,6,0,6,0,6,0,7,0,0,0
227,200,True,True,5,0,5,0,5,0,5,0,0,0
227,200,True,False,5,0,5,0,5,0,5,0,0,0
227,200,False,True,5,0,5,0,5,0,5,0,0,0
227,200,False,False,5,0,5,0,5,0,5,0,0,0
227,300,True,True,4,0,5,0,5,0,5,0,0,0
227,300,True,False,4,0,5,0,5,0,5,0,0,0
227,300,False,True,4,0,5,0,5,0,5,0,0,0
227,300,False,False,4,0,5,0,5,0,5,0,0,0
227,400,True,True,5,0,5,0,5,0,5,0,0,0
227,400,True,False,5,0,5,0,5,0,5,0,0,0
227,400,False,True,5,0,5,0,5,0,5,0,0,0
227,400,False,False,5,0,5,0,5,0,5,0,0,0
227,500,True,True,5,0,5,0,5,0,5,0,0,0
227,500,True,False,5,0,5,0,5,0,5,0,0,0
227,500,False,True,5,0,5,0,5,0,5,0,0,0
227,500,False,False,5,0,5,0,5,0,5,0,0,0
228,200,True,True,7,0,7,0,7,0,8,0,0,0
228,200,True,False,7,0,7,0,7,0,8,0,0,0
228,200,False,True,7,0,7,0,7,0,8,0,0,0
228,200,False,False,7,0,7,0,7,0,8,0,0,0
228,300,True,True,7,0,7,1,7,1,8,0,0,0
228,300,True,False,7,0,7,1,7,1,8,0,0,0
228,300,False,True,7,1,7,1,7,1,8,0,0,0
228,300,False,False,7,0,7,1,7,1,8,0,0,0
228,400,True,True,7,0,7,0,7,0,8,0,0,0
228,400,True,False,7,0,7,0,7,0,8,0,0,0
228,400,False,True,7,0,7,0,7,0,8,0,0,0
228,400,False,False,7,0,7,0,7,0,8,0,0,0
228,500,True,True,8,0,8,0,8,0,8,0,0,0
228,500,True,False,8,0,8,0,8,0,8,0,0,0
228,500,False,True,8,0,8,0,8,0,8,0,0,0
228,500,False,False,8,0,8,0,8,0,8,0,0,0
229,200,True,True,6,0,6,2,6,1,12,0,0,0
229,200,True,False,6,0,6,2,6,1,12,0,0,0
229,200,False,True,6,0,6,2,6,1,12,0,0,0
229,200,False,False,6,0,6,2,6,1,12,0,0,0
229,300,True,True,8,0,8,0,8,0,12,0,0,0
229,300,True,False,8,0,8,0,8,0,12,0,0,0
229,300,False,True,8,0,8,0,8,0,12,0,0,0
229,300,False,False,8,0,8,0,8,0,12,0,0,0
229,400,True,True,7,0,7,2,7,2,12,0,0,0
229,400,True,False,7,0,7,2,7,2,12,0,0,0
229,400,False,True,7,0,7,2,7,2,12,0,0,0
229,400,False,False,7,0,7,2,7,2,12,0,0,0
229,500,True,True,8,0,8,1,8,1,12,0,0,0
229,500,True,False,8,0,8,1,8,1,12,0,0,0
229,500,False,True,8,0,8,1,8,1,12,0,0,0
229,500,False,False,8,0,8,1,8,1,12,0,0,0
230,200,True,True,4,0,4,0,4,0,4,0,0,0
230,200,True,False,3,0,4,0,4,0,4,0,0,0
230,200,False,True,3,0,4,0,4,0,4,0,0,0
230,200,False,False,3,0,4,0,4,0,4,0,0,0
230,300,True,True,4,0,4,0,4,0,4,0,0,0
230,300,True,False,3,0,4,0,4,0,4,0,0,0
230,300,False,True,3,0,4,0,4,0,4,0,0,0
230,300,False,False,3,0,4,0,4,0,4,0,0,0
230,400,True,True,4,0,4,0,4,0,4,0,0,0
230,400,True,False,4,0,4,0,4,0,4,0,0,0
230,400,False,True,4,0,4,0,4,0,4,0,0,0
230,400,False,False,4,0,4,0,4,0,4,0,0,0
230,500,True,True,4,0,4,0,4,0,4,0,0,0
230,500,True,False,3,0,4,0,4,0,4,0,0,0
230,500,False,True,3,0,4,0,4,0,4,0,0,0
230,500,False,False,3,0,4,0,4,0,4,0,0,0
231,200,True,True,4,0,4,0,4,0,6,0,0,0
231,200,True,False,4,0,4,0,4,0,6,0,0,0
231,200,False,True,4,0,4,0,4,0,6,0,0,0
231,200,False,False,4,0,4,0,4,0,6,0,0,0
231,300,True,True,5,0,5,0,5,0,6,0,0,0
231,300,True,False,5,0,5,0,5,0,6,0,0,0
231,300,False,True,5,0,5,0,5,0,6,0,0,0
231,300,False,False,5,0,5,0,5,0,6,0,0,0
231,400,True,True,5,0,5,0,5,0,6,0,0,0
231,400,True,False,5,0,5,0,5,0,6,0,0,0
231,400,False,True,5,0,5,0,5,0,6,0,0,0
231,400,False,False,5,0,5,0,5,0,6,0,0,0
231,500,True,True,5,0,5,0,5,0,6,0,0,0
231,500,True,False,5,0,5,0,5,0,6,0,0,0
231,500,False,True,5,0,5,0,5,0,6,0,0,0
231,500,False,False,5,0,5,0,5,0,6,0,0,0
232,200,True,True,7,0,7,0,7,0,10,0,0,0
232,200,True,False,7,0,7,0,7,0,10,0,0,0
232,200,False,True,7,0,7,0,7,0,10,0,0,0
232,200,False,False,7,0,7,0,7,0,10,0,0,0
232,300,True,True,6,0,8,0,8,0,10,1,1,0
232,300,True,False,5,0,8,0,8,0,10,0,0,0
232,300,False,True,5,0,8,0,8,0,10,0,0,0
232,300,False,False,5,0,8,0,8,0,10,0,0,0
232,400,True,True,8,0,8,0,8,0,10,1,0,0
232,400,True,False,7,0,7,0,7,0,10,0,0,0
232,400,False,True,7,0,7,0,7,0,10,0,0,0
232,400,False,False,7,0,7,0,7,0,10,0,0,0
232,500,True,True,7,0,8,1,8,0,10,0,0,0
232,500,True,False,7,0,8,1,8,0,10,0,1,0
232,500,False,True,7,0,7,0,7,0,10,0,0,0
232,500,False,False,7,0,7,0,7,0,10,0,0,0
233,200,True,True,7,0,7,0,7,0,10,0,0,0
233,200,True,False,7,0,7,0,7,0,10,0,0,0
233,200,False,True,7,0,7,0,7,0,10,0,0,0
233,200,False,False,7,0,7,0,7,0,10,0,0,0
233,300,True,True,7,1,8,1,8,1,10,0,0,0
233,300,True,False,8,0,8,0,8,0,10,1,1,0
233,300,False,True,7,1,8,1,8,1,10,0,0,0
233,300,False,False,7,0,8,1,8,0,10,0,0,0
233,400,True,True,8,0,8,0,8,0,10,0,0,0
233,400,True,False,8,0,8,0,8,0,10,0,0,0
233,400,False,True,8,0,8,0,8,0,10,0,0,0
233,400,False,False,8,0,8,0,8,0,10,0,0,0
233,500,True,True,8,0,8,0,8,0,10,0,0,0
233,500,True,False,8,0,8,0,8,0,10,0,0,0
233,500,False,True,8,0,8,0,8,0,10,0,0,0
233,500,False,False,8,0,8,0,8,0,10,0,0,0
234,200,True,True,3,1,4,4,4,3,10,0,0,0
234,200,True,False,5,0,6,0,6,0,10,1,2,0
234,200,False,True,3,0,5,4,5,2,10,0,0,0
234,200,False,False,3,0,5,4,5,2,10,0,0,0
234,300,True,True,6,0,8,1,8,0,10,0,1,0
234,300,True,False,6,0,8,1,8,0,10,0,1,0
234,300,False,True,6,0,8,1,8,0,10,0,0,0
234,300,False,False,5,0,8,1,8,0,10,0,0,0
234,400,True,True,6,0,8,0,8,0,10,1,0,0
234,400,True,False,6,0,8,0,8,0,10,1,0,0
234,400,False,True,6,0,7,0,7,0,10,0,0,0
234,400,False,False,5,0,7,0,7,0,10,0,0,0
234,500,True,True,7,0,7,0,7,0,10,0,1,0
234,500,True,False,8,0,8,0,8,0,10,0,2,0
234,500,False,True,6,0,6,0,6,0,10,0,0,0
234,500,False,False,6,0,6,0,6,0,10,0,0,0
235,200,True,True,3,0,3,0,3,0,3,0,0,0
235,200,True,False,3,0,3,0,3,0,3,0,0,0
235,200,False,True,3,0,3,0,3,0,3,0,0,0
235,200,False,False,3,0,3,0,3,0,3,0,0,0
235,300,True,True,3,0,3,0,3,0,3,0,0,0
235,300,True,False,3,0,3,0,3,0,3,0,0,0
235,300,False,True,3,0,3,0,3,0,3,0,0,0
235,300,False,False,3,0,3,0,3,0,3,0,0,0
235,400,True,True,3,0,3,0,3,0,3,0,0,0
235,400,True,False,3,0,3,0,3,0,3,0,0,0
235,400,False,True,3,0,3,0,3,0,3,0,0,0
235,400,False,False,3,0,3,0,3,0,3,0,0,0
235,500,True,True,3,0,3,0,3,0,3,0,0,0
235,500,True,False,3,0,3,0,3,0,3,0,0,0
235,500,False,True,3,0,3,0,3,0,3,0,0,0
235,500,False,False,3,0,3,0,3,0,3,0,0,0
236,200,True,True,9,0,9,0,9,0,11,0,0,0
236,200,True,False,8,0,10,0,9,0,11,0,0,0
236,200,False,True,8,0,10,0,9,0,11,0,0,0
236,200,False,False,8,0,10,0,9,0,11,0,0,0
236,300,True,True,8,0,8,0,8,0,11,0,1,0
236,300,True,False,7,0,8,0,8,0,11,0,0,0
236,300,False,True,7,0,8,0,8,0,11,0,0,0
236,300,False,False,7,0,8,0,8,0,11,0,0,0
236,400,True,True,8,0,9,0,9,0,11,0,1,0
236,400,True,False,7,0,9,0,9,0,11,0,0,0
236,400,False,True,8,0,9,0,9,0,11,0,0,0
236,400,False,False,7,0,9,0,9,0,11,0,0,0
236,500,True,True,9,0,10,1,10,0,11,0,2,0
236,500,True,False,9,0,10,1,10,0,11,0,2,0
236,500,False,True,8,0,9,1,9,0,11,0,0,0
236,500,False,False,7,0,9,1,9,0,11,0,0,0
237,200,True,True,4,0,4,0,4,0,4,0,0,0
237,200,True,False,4,0,4,0,4,0,4,0,0,0
237,200,False,True,4,0,4,0,4,0,4,0,0,0
237,200,False,False,4,0,4,0,4,0,4,0,0,0
237,300,True,True,3,0,3,0,3,0,4,0,0,0
237,300,True,False,3,0,3,0,3,0,4,0,0,0
237,300,False,True,3,0,3,0,3,0,4,0,0,0
237,300,False,False,3,0,3,0,3,0,4,0,0,0
237,400,True,True,4,0,4,0,4,0,4,0,0,0
237,400,True,False,4,0,4,0,4,0,4,0,0,0
237,400,False,True,4,0,4,0,4,0,4,0,0,0
237,400,False,False,4,0,4,0,4,0,4,0,0,0
237,500,True,True,4,0,4,0,4,0,4,0,0,0
237,500,True,False,4,0,4,0,4,0,4,0,0,0
237,500,False,True,4,0,4,0,4,0,4,0,0,0
237,500,False,False,4,0,4,0,4,0,4,0,0,0
238,200,True,True,5,0,5,0,5,0,7,0,0,0
238,200,True,False,5,0,5,0,5,0,7,0,0,0
238,200,False,True,5,0,5,0,5,0,7,0,0,0
238,200,False,False,5,0,5,0,5,0,7,0,0,0
238,300,True,True,4,0,4,2,4,1,7,0,0,0
238,300,True,False,4,0,4,2,4,1,7,0,0,1
238,300,False,True,4,1,4,1,4,1,7,0,0,0
238,300,False,False,4,0,4,1,4,1,7,0,0,0
238,400,True,True,6,0,6,0,6,0,7,0,0,0
238,400,True,False,6,0,6,0,6,0,7,0,0,0
238,400,False,True,6,0,6,0,6,0,7,0,0,0
238,400,False,False,6,0,6,0,6,0,7,0,0,0
238,500,True,True,6,0,6,0,6,0,7,0,0,0
238,500,True,False,6,0,6,0,6,0,7,0,0,0
238,500,False,True,6,0,6,0,6,0,7,0,0,0
238,500,False,False,6,0,6,0,6,0,7,0,0,0
239,200,True,True,7,0,7,0,7,0,10,0,0,0
239,200,True,False,7,0,8,0,8,0,10,0,1,0
239,200,False,True,7,0,7,0,7,0,10,0,0,0
239,200,False,False,6,0,7,1,7,0,10,0,0,0
239,300,True,True,8,0,8,0,8,0,10,0,0,0
239,300,True,False,8,0,8,0,8,0,10,0,0,0
239,300,False,True,8,0,8,0,8,0,10,0,0,0
239,300,False,False,8,0,8,0,8,0,10,0,0,0
239,400,True,True,8,0,8,0,8,0,10,0,0,0
239,400,True,False,8,0,8,0,8,0,10,0,0,0
239,400,False,True,8,0,8,0,8,0,10,0,0,0
239,400,False,False,8,0,8,0,8,0,10,0,0,0
239,500,True,True,8,0,8,0,8,0,10,0,0,0
239,500,True,False,9,0,9,0,9,0,10,1,1,0
239,500,False,True,8,0,9,0,9,0,10,0,0,0
239,500,False,False,8,0,9,0,9,0,10,0,0,0
240,200,True,True,3,0,3,0,3,0,4,0,0,0
240,200,True,False,3,0,3,0,3,0,4,0,0,0
240,200,False,True,3,0,3,0,3,0,4,0,0,0
240,200,False,False,3,0,3,0,3,0,4,0,0,0
240,300,True,True,4,0,4,0,4,0,4,0,0,0
240,300,True,False,4,0,4,0,4,0,4,0,0,0
240,300,False,True,4,0,4,0,4,0,4,0,0,0
240,300,False,False,4,0,4,0,4,0,4,0,0,0
240,400,True,True,4,0,4,0,4,0,4,0,0,0
240,400,True,False,4,0,4,0,4,0,4,0,0,0
240,400,False,True,4,0,4,0,4,0,4,0,0,0
240,400,False,False,4,0,4,0,4,0,4,0,0,0
240,500,True,True,4,0,4,0,4,0,4,0,0,0
240,500,True,False,4,0,4,0,4,0,4,0,0,0
240,500,False,True,4,0,4,0,4,0,4,0,0,0
240,500,False,False,4,0,4,0,4,0,4,0,0,0
241,200,True,True,6,0,6,0,6,0,12,0,0,0
241,200,True,False,6,0,6,0,6,0,12,0,0,0
241,200,False,True,6,0,6,0,6,0,12,0,0,0
241,200,False,False,6,0,6,0,6,0,12,0,0,0
241,300,True,True,8,0,8,0,8,0,12,0,0,0
241,300,True,False,8,0,8,0,8,0,12,0,0,0
241,300,False,True,8,0,8,0,8,0,12,0,0,0
241,300,False,False,8,0,8,0,8,0,12,0,0,0
241,400,True,True,9,0,9,0,9,0,12,0,0,0
241,400,True,False,9,0,9,0,9,0,12,0,0,0
241,400,False,True,9,0,9,0,9,0,12,0,0,0
241,400,False,False,9,0,9,0,9,0,12,0,0,0
241,500,True,True,8,0,8,0,8,0,12,0,0,0
241,500,True,False,8,0,8,0,8,0,12,0,0,0
241,500,False,True,8,0,8,0,8,0,12,0,0,0
241,500,False,False,8,0,8,0,8,0,12,0,0,0
242,200,True,True,7,0,7,1,7,1,9,0,1,0
242,200,True,False,7,0,7,1,7,1,9,0,1,0
242,200,False,True,6,0,6,1,6,1,9,0,0,0
242,200,False,False,6,0,6,1,6,1,9,0,0,0
242,300,True,True,7,0,7,0,7,0,9,0,1,0
242,300,True,False,6,0,8,1,8,0,9,0,0,0
242,300,False,True,7,0,7,0,7,0,9,0,0,0
242,300,False,False,6,0,8,0,8,0,9,0,0,0
242,400,True,True,7,0,7,0,7,0,9,0,0,0
242,400,True,False,7,0,7,0,7,0,9,0,0,0
242,400,False,True,7,0,7,0,7,0,9,0,0,0
242,400,False,False,7,0,7,0,7,0,9,0,0,0
242,500,True,True,7,0,7,0,7,0,9,0,0,0
242,500,True,False,7,0,7,0,7,0,9,0,0,0
242,500,False,True,7,0,7,0,7,0,9,0,0,0
242,500,False,False,7,0,7,0,7,0,9,0,0,0
243,200,True,True,6,1,6,1,6,1,9,1,0,0
243,200,True,False,5,1,6,1,6,1,9,1,0,0
243,200,False,True,5,1,6,1,6,1,9,0,0,0
243,200,False,False,5,1,6,1,6,1,9,0,0,0
243,300,True,True,6,1,6,1,6,1,9,0,0,0
243,300,True,False,6,1,6,1,6,1,9,0,0,0
243,300,False,True,6,1,6,1,6,1,9,0,0,0
243,300,False,False,6,1,6,1,6,1,9,0,0,0
243,400,True,True,6,1,6,1,6,1,9,0,0,0
243,400,True,False,6,1,6,1,6,1,9,0,0,0
243,400,False,True,6,1,6,1,6,1,9,0,0,0
243,400,False,False,6,1,6,1,6,1,9,0,0,0
243,500,True,True,6,1,6,1,6,1,9,0,0,0
243,500,True,False,6,1,6,1,6,1,9,0,0,0
243,500,False,True,6,1,6,1,6,1,9,0,0,0
243,500,False,False,6,1,6,1,6,1,9,0,0,0
244,200,True,True,7,0,7,0,7,0,8,0,0,0
244,200,True,False,5,1,6,1,6,1,8,0,0,1
244,200,False,True,5,0,7,0,7,0,8,0,0,0
244,200,False,False,5,0,7,0,7,0,8,0,0,0
244,300,True,True,7,0,7,0,7,0,8,0,0,0
244,300,True,False,6,0,7,0,7,0,8,0,0,0
244,300,False,True,6,0,7,0,7,0,8,0,0,0
244,300,False,False,6,0,7,0,7,0,8,0,0,0
244,400,True,True,7,0,8,0,8,0,8,0,0,0
244,400,True,False,7,0,8,0,8,0,8,0,0,0
244,400,False,True,7,0,8,0,8,0,8,0,0,0
244,400,False,False,7,0,8,0,8,0,8,0,0,0
244,500,True,True,6,0,7,0,7,0,8,0,0,0
244,500,True,False,7,0,7,0,7,0,8,0,1,0
244,500,False,True,6,0,7,0,7,0,8,0,0,0
244,500,False,False,6,0,7,0,7,0,8,0,0,0
245,200,True,True,7,0,7,1,7,1,11,0,1,0
245,200,True,False,8,0,8,1,8,1,11,1,1,0
245,200,False,True,6,0,6,1,6,1,11,0,0,0
245,200,False,False,6,0,6,1,6,1,11,0,0,0
245,300,True,True,8,0,8,1,8,1,11,0,0,1
245,300,True,False,6,0,9,1,8,1,11,0,0,1
245,300,False,True,8,1,8,1,8,1,11,0,0,0
245,300,False,False,6,0,9,1,8,1,11,0,0,0
245,400,True,True,9,0,9,1,9,1,11,0,2,0
245,400,True,False,9,0,9,1,9,1,11,0,2,0
245,400,False,True,8,0,9,1,9,1,11,0,0,0
245,400,False,False,8,0,9,1,9,1,11,0,0,0
245,500,True,True,8,0,8,1,8,1,11,0,0,0
245,500,True,False,8,0,8,1,8,1,11,0,0,0
245,500,False,True,8,1,8,1,8,1,11,0,0,0
245,500,False,False,8,0,8,1,8,1,11,0,0,0
246,200,True,True,4,1,5,1,5,1,10,0,1,0
246,200,True,False,4,0,5,1,5,1,10,0,0,0
246,200,False,True,4,1,4,1,4,1,10,0,0,0
246,200,False,False,4,0,5,1,5,1,10,0,0,0
246,300,True,True,6,0,6,0,6,0,10,0,1,0
246,300,True,False,5,0,5,0,5,0,10,0,0,0
246,300,False,True,5,0,5,0,5,0,10,0,0,0
246,300,False,False,5,0,5,0,5,0,10,0,0,0
246,400,True,True,8,0,8,0,8,0,10,0,0,0
246,400,True,False,7,0,9,0,9,0,10,0,0,0
246,400,False,True,8,0,8,0,8,0,10,0,0,0
246,400,False,False,7,0,9,0,9,0,10,0,0,0
246,500,True,True,8,0,8,0,8,0,10,0,0,0
246,500,True,False,8,0,8,0,8,0,10,0,0,0
246,500,False,True,8,0,8,0,8,0,10,0,0,0
246,500,False,False,8,0,8,0,8,0,10,0,0,0
247,200,True,True,7,1,7,1,7,1,10,0,0,0
247,200,True,False,7,0,7,1,7,1,10,0,0,0
247,200,False,True,7,0,7,1,7,1,10,0,0,0
247,200,False,False,7,0,7,1,7,1,10,0,0,0
247,300,True,True,7,0,7,0,7,0,10,0,0,0
247,300,True,False,6,0,7,1,7,0,10,0,0,0
247,300,False,True,6,0,7,1,7,0,10,0,0,0
247,300,False,False,6,0,7,1,7,0,10,0,0,0
247,400,True,True,8,0,8,0,8,0,10,0,1,0
247,400,True,False,8,0,8,0,8,0,10,0,0,0
247,400,False,True,8,0,8,0,8,0,10,0,0,0
247,400,False,False,8,0,8,0,8,0,10,0,0,0
247,500,True,True,8,0,8,0,8,0,10,0,1,0
247,500,True,False,8,0,8,0,8,0,10,0,1,0
247,500,False,True,8,0,8,0,8,0,10,0,0,0
247,500,False,False,7,0,9,1,9,0,10,0,0,0
248,200,True,True,5,0,6,0,6,0,10,0,0,0
248,200,True,False,5,0,6,0,6,0,10,0,0,0
248,200,False,True,6,0,6,0,6,0,10,0,0,0
248,200,False,False,5,0,6,0,6,0,10,0,0,0
248,300,True,True,4,1,6,1,5,1,10,0,0,2
248,300,True,False,6,0,7,0,7,0,10,0,1,0
248,300,False,True,6,0,7,0,7,0,10,0,0,0
248,300,False,False,5,0,7,0,6,0,10,0,0,0
248,400,True,True,6,0,7,0,7,0,10,0,0,0
248,400,True,False,6,0,7,0,7,0,10,0,0,0
248,400,False,True,6,0,7,0,7,0,10,0,0,0
248,400,False,False,6,0,7,0,7,0,10,0,0,0
248,500,True,True,6,0,7,0,7,0,10,0,0,0
248,500,True,False,6,0,7,0,7,0,10,0,0,0
248,500,False,True,6,0,7,0,7,0,10,0,0,0
248,500,False,False,6,0,7,0,7,0,10,0,0,0
249,200,True,True,6,0,6,0,6,0,6,0,1,0
249,200,True,False,5,0,6,0,6,0,6,0,1,0
249,200,False,True,4,0,5,0,5,0,6,0,0,0
249,200,False,False,4,0,5,0,5,0,6,0,0,0
249,300,True,True,6,0,6,0,6,0,6,0,0,0
249,300,True,False,6,0,6,0,6,0,6,0,0,0
249,300,False,True,6,0,6,0,6,0,6,0,0,0
249,300,False,False,6,0,6,0,6,0,6,0,0,0
249,400,True,True,5,0,5,0,5,0,6,0,0,0
249,400,True,False,5,0,5,0,5,0,6,0,0,0
249,400,False,True,5,0,5,0,5,0,6,0,0,0
249,400,False,False,5,0,5,0,5,0,6,0,0,0
249,500,True,True,6,1,6,1,6,1,6,0,0,2
249,500,True,False,6,1,6,1,6,1,6,0,0,2
249,500,False,True,6,0,6,0,6,0,6,0,0,0
249,500,False,False,6,0,6,0,6,0,6,0,0,0
250,200,True,True,7,0,7,1,7,1,10,1,0,0
250,200,True,False,6,0,7,1,7,1,10,0,0,0
250,200,False,True,7,0,7,1,7,1,10,0,0,0
250,200,False,False,6,0,7,1,7,1,10,0,0,0
250,300,True,True,7,0,7,0,7,0,10,0,0,0
250,300,True,False,7,0,7,0,7,0,10,0,0,0
250,300,False,True,7,0,7,0,7,0,10,0,0,0
250,300,False,False,7,0,7,0,7,0,10,0,0,0
250,400,True,True,7,0,7,0,7,0,10,1,0,0
250,400,True,False,7,0,7,0,7,0,10,1,0,0
250,400,False,True,7,0,7,0,7,0,10,0,0,0
250,400,False,False,7,0,8,1,8,0,10,0,0,0
250,500,True,True,7,1,7,1,7,1,10,0,0,1
250,500,True,False,7,0,7,0,7,0,10,0,0,0
250,500,False,True,7,0,7,0,7,0,10,0,0,0
250,500,False,False,7,0,7,0,7,0,10,0,0,0
251,200,True,True,8,0,8,0,8,0,12,0,0,0
251,200,True,False,8,0,8,0,8,0,12,0,0,0
251,200,False,True,8,0,8,0,8,0,12,0,0,0
251,200,False,False,8,0,8,0,8,0,12,0,0,0
251,300,True,True,6,0,9,0,8,0,12,0,1,0
251,300,True,False,7,0,8,0,8,0,12,0,2,0
251,300,False,True,6,0,8,0,8,0,12,0,0,0
251,300,False,False,5,0,8,1,7,0,12,0,0,0
251,400,True,True,10,0,10,0,10,0,12,0,0,0
251,400,True,False,10,0,10,0,10,0,12,0,0,0
251,400,False,True,10,0,10,0,10,0,12,0,0,0
251,400,False,False,10,0,10,0,10,0,12,0,0,0
251,500,True,True,10,0,10,0,10,0,12,1,0,0
251,500,True,False,9,0,9,0,9,0,12,0,0,0
251,500,False,True,9,0,9,0,9,0,12,0,0,0
251,500,False,False,9,0,9,0,9,0,12,0,0,0
252,200,True,True,4,0,4,0,4,0,6,0,0,0
252,200,True,False,4,0,4,0,4,0,6,0,0,0
252,200,False,True,4,0,4,0,4,0,6,0,0,0
252,200,False,False,4,0,4,0,4,0,6,0,0,0
252,300,True,True,6,0,6,0,6,0,6,0,0,0
252,300,True,False,6,0,6,0,6,0,6,0,0,0
252,300,False,True,6,0,6,0,6,0,6,0,0,0
252,300,False,False,6,0,6,0,6,0,6,0,0,0
252,400,True,True,6,0,6,0,6,0,6,0,0,0
252,400,True,False,6,0,6,0,6,0,6,0,0,0
252,400,False,True,6,0,6,0,6,0,6,0,0,0
252,400,False,False,6,0,6,0,6,0,6,0,0,0
252,500,True,True,6,0,6,0,6,0,6,1,0,0
252,500,True,False,5,0,6,0,6,0,6,0,0,0
252,500,False,True,5,0,6,0,6,0,6,0,0,0
252,500,False,False,5,0,6,0,6,0,6,0,0,0
253,200,True,True,7,0,7,0,7,0,9,0,1,0
253,200,True,False,6,0,8,1,7,1,9,0,3,0
253,200,False,True,5,1,5,1,5,1,9,0,0,0
253,200,False,False,4,0,7,2,7,1,9,0,0,0
253,300,True,True,6,1,6,1,6,1,9,0,0,0
253,300,True,False,6,0,8,1,7,1,9,0,0,0
253,300,False,True,6,1,6,1,6,1,9,0,0,0
253,300,False,False,6,0,8,1,7,1,9,0,0,0
253,400,True,True,7,0,7,0,7,0,9,1,0,0
253,400,True,False,7,0,7,0,7,0,9,1,0,0
253,400,False,True,6,1,6,1,6,1,9,0,0,0
253,400,False,False,6,1,6,1,6,1,9,0,0,0
253,500,True,True,7,0,7,0,7,0,9,1,0,0
253,500,True,False,7,0,7,0,7,0,9,1,0,0
253,500,False,True,6,1,6,1,6,1,9,0,0,0
253,500,False,False,6,1,6,1,6,1,9,0,0,0
254,200,True,True,5,0,5,0,5,0,9,0,0,0
254,200,True,False,5,0,5,0,5,0,9,0,0,0
254,200,False,True,5,0,5,0,5,0,9,0,0,0
254,200,False,False,5,0,5,0,5,0,9,0,0,0
254,300,True,True,5,0,5,0,5,0,9,0,0,0
254,300,True,False,5,0,5,0,5,0,9,0,0,0
254,300,False,True,5,0,5,0,5,0,9,0,0,0
254,300,False,False,5,0,5,0,5,0,9,0,0,0
254,400,True,True,6,0,6,0,6,0,9,0,0,0
254,400,True,False,6,0,6,0,6,0,9,0,0,0
254,400,False,True,6,0,6,0,6,0,9,0,0,0
254,400,False,False,6,0,6,0,6,0,9,0,0,0
254,500,True,True,6,0,6,0,6,0,9,0,0,0
254,500,True,False,6,0,7,0,7,0,9,0,1,0
254,500,False,True,6,0,6,0,6,0,9,0,0,0
254,500,False,False,6,0,6,0,6,0,9,0,0,0
255,200,True,True,4,1,5,3,5,2,11,0,1,3
255,200,True,False,5,0,8,2,7,1,11,1,2,0
255,200,False,True,5,0,7,1,7,1,11,0,0,0
255,200,False,False,3,0,8,6,6,3,11,0,0,0
255,300,True,True,6,0,8,0,8,0,11,0,0,0
255,300,True,False,6,0,8,0,8,0,11,1,0,0
255,300,False,True,6,0,8,0,8,0,11,0,0,0
255,300,False,False,5,0,9,1,9,0,11,0,0,0
255,400,True,True,6,0,8,1,8,0,11,0,1,0
255,400,True,False,6,0,8,1,8,0,11,0,1,0
255,400,False,True,5,0,7,1,6,0,11,0,0,0
255,400,False,False,5,0,7,1,6,0,11,0,0,0
255,500,True,True,8,0,9,0,9,0,11,1,2,0
255,500,True,False,6,0,8,0,8,0,11,0,0,0
255,500,False,True,6,0,8,0,8,0,11,0,0,0
255,500,False,False,6,0,8,0,8,0,11,0,0,0
256,200,True,True,4,0,4,0,4,0,5,0,0,0
256,200,True,False,4,0,4,0,4,0,5,0,0,0
256,200,False,True,4,0,4,0,4,0,5,0,0,0
256,200,False,False,4,0,4,0,4,0,5,0,0,0
256,300,True,True,4,0,4,0,4,0,5,0,0,0
256,300,True,False,3,0,4,1,4,1,5,0,0,0
256,300,False,True,4,0,4,0,4,0,5,0,0,0
256,300,False,False,3,0,4,1,4,1,5,0,0,0
256,400,True,True,4,0,4,0,4,0,5,0,0,0
256,400,True,False,4,0,5,0,5,0,5,0,0,0
256,400,False,True,4,0,4,0,4,0,5,0,0,0
256,400,False,False,4,0,4,0,4,0,5,0,0,0
256,500,True,True,5,0,5,0,5,0,5,0,0,0
256,500,True,False,5,0,5,0,5,0,5,0,0,0
256,500,False,True,5,0,5,0,5,0,5,0,0,0
256,500,False,False,5,0,5,0,5,0,5,0,0,0
257,200,True,True,6,1,7,1,7,1,10,0,1,1
257,200,True,False,4,0,8,5,7,2,10,1,1,0
257,200,False,True,6,0,6,1,6,1,10,0,0,0
257,200,False,False,4,0,8,3,6,1,10,0,0,0
257,300,True,True,9,0,9,0,9,0,10,0,0,0
257,300,True,False,9,0,10,0,10,0,10,1,1,0
257,300,False,True,8,0,9,0,9,0,10,0,0,0
257,300,False,False,7,0,9,0,9,0,10,0,0,0
257,400,True,True,9,0,9,0,9,0,10,0,1,0
257,400,True,False,9,0,10,1,10,1,10,0,2,0
257,400,False,True,7,0,9,0,9,0,10,0,0,0
257,400,False,False,7,0,9,1,9,1,10,0,0,0
257,500,True,True,10,0,10,0,10,0,10,0,0,0
257,500,True,False,10,0,10,0,10,0,10,0,0,0
257,500,False,True,10,0,10,0,10,0,10,0,0,0
257,500,False,False,10,0,10,0,10,0,10,0,0,0
258,200,True,True,7,0,7,0,7,0,9,0,0,0
258,200,True,False,6,0,7,0,7,0,9,0,0,0
258,200,False,True,6,0,7,0,7,0,9,0,0,0
258,200,False,False,6,0,7,0,7,0,9,0,0,0
258,300,True,True,6,0,6,0,6,0,9,0,0,0
258,300,True,False,6,0,6,0,6,0,9,0,0,0
258,300,False,True,6,0,6,0,6,0,9,0,0,0
258,300,False,False,6,0,6,0,6,0,9,0,0,0
258,400,True,True,8,0,8,0,8,0,9,0,1,0
258,400,True,False,8,0,8,0,8,0,9,0,1,0
258,400,False,True,8,0,8,0,8,0,9,0,0,0
258,400,False,False,7,0,8,0,8,0,9,0,0,0
258,500,True,True,7,0,7,0,7,0,9,0,0,0
258,500,True,False,7,0,7,0,7,0,9,0,0,0
258,500,False,True,7,0,7,0,7,0,9,0,0,0
258,500,False,False,7,0,7,0,7,0,9,0,0,0
259,200,True,True,4,0,4,0,4,0,5,0,0,0
259,200,True,False,4,0,4,0,4,0,5,0,0,0
259,200,False,True,4,0,4,0,4,0,5,0,0,0
259,200,False,False,4,0,4,0,4,0,5,0,0,0
259,300,True,True,5,0,5,0,5,0,5,0,0,0
259,300,True,False,5,0,5,0,5,0,5,0,0,0
259,300,False,True,5,0,5,0,5,0,5,0,0,0
259,300,False,False,5,0,5,0,5,0,5,0,0,0
259,400,True,True,5,0,5,0,5,0,5,0,0,0
259,400,True,False,5,0,5,0,5,0,5,0,0,0
259,400,False,True,5,0,5,0,5,0,5,0,0,0
259,400,False,False,5,0,5,0,5,0,5,0,0,0
259,500,True,True,5,0,5,0,5,0,5,0,0,0
259,500,True,False,5,0,5,0,5,0,5,0,0,0
259,500,False,True,5,0,5,0,5,0,5,0,0,0
259,500,False,False,5,0,5,0,5,0,5,0,0,0
260,200,True,True,5,0,7,0,7,0,8,0,0,0
260,200,True,False,5,0,7,0,7,0,8,0,0,0
260,200,False,True,5,0,6,0,6,0,8,0,0,0
260,200,False,False,5,0,6,0,6,0,8,0,0,0
260,300,True,True,6,0,6,0,6,0,8,0,1,0
260,300,True,False,4,0,6,0,6,0,8,0,0,0
260,300,False,True,5,0,5,0,5,0,8,0,0,0
260,300,False,False,4,0,5,0,5,0,8,0,0,0
260,400,True,True,6,0,7,0,7,0,8,0,0,0
260,400,True,False,7,0,7,0,7,0,8,0,1,0
260,400,False,True,6,0,7,0,7,0,8,0,0,0
260,400,False,False,6,0,7,0,7,0,8,0,0,0
260,500,True,True,6,0,6,0,6,0,8,0,0,0
260,500,True,False,7,0,7,0,7,0,8,1,0,0
260,500,False,True,6,0,6,0,6,0,8,0,0,0
260,500,False,False,6,0,6,0,6,0,8,0,0,0
261,200,True,True,6,0,6,0,6,0,9,0,0,0
261,200,True,False,6,0,6,0,6,0,9,0,0,0
261,200,False,True,6,0,6,0,6,0,9,0,0,0
261,200,False,False,6,0,6,0,6,0,9,0,0,0
261,300,True,True,7,0,7,0,7,0,9,0,1,0
261,300,True,False,6,0,6,0,6,0,9,0,0,0
261,300,False,True,6,0,6,0,6,0,9,0,0,0
261,300,False,False,6,0,6,0,6,0,9,0,0,0
261,400,True,True,9,0,9,0,9,0,9,0,0,0
261,400,True,False,9,0,9,0,9,0,9,0,0,0
261,400,False,True,9,0,9,0,9,0,9,0,0,0
261,400,False,False,9,0,9,0,9,0,9,0,0,0
261,500,True,True,7,1,7,1,7,1,9,0,0,0
261,500,True,False,7,1,7,1,7,1,9,0,0,0
261,500,False,True,7,1,7,1,7,1,9,0,0,0
261,500,False,False,7,1,7,1,7,1,9,0,0,0
262,200,True,True,7,0,7,0,7,0,10,0,0,0
262,200,True,False,7,0,7,0,7,0,10,0,0,0
262,200,False,True,7,0,7,0,7,0,10,0,0,0
262,200,False,False,7,0,7,0,7,0,10,0,0,0
262,300,True,True,7,0,7,1,7,1,10,0,0,1
262,300,True,False,7,0,8,0,8,0,10,0,0,0
262,300,False,True,7,0,7,0,7,0,10,0,0,0
262,300,False,False,7,0,7,0,7,0,10,0,0,0
262,400,True,True,7,0,7,1,7,1,10,0,0,0
262,400,True,False,6,0,7,0,7,0,10,0,0,0
262,400,False,True,7,0,7,0,7,0,10,0,0,0
262,400,False,False,6,0,7,0,7,0,10,0,0,0
262,500,True,True,7,0,7,0,7,0,10,0,0,0
262,500,True,False,7,0,7,0,7,0,10,0,0,0
262,500,False,True,7,0,7,0,7,0,10,0,0,0
262,500,False,False,7,0,7,0,7,0,10,0,0,0
263,200,True,True,7,0,7,0,7,0,11,0,0,0
263,200,True,False,7,0,7,0,7,0,11,1,0,0
263,200,False,True,7,0,7,0,7,0,11,0,0,0
263,200,False,False,6,0,7,1,7,0,11,0,0,0
263,300,True,True,7,0,7,1,7,1,11,0,0,0
263,300,True,False,7,0,7,1,7,1,11,0,0,0
263,300,False,True,7,0,7,1,7,1,11,0,0,0
263,300,False,False,7,0,7,1,7,1,11,0,0,0
263,400,True,True,8,0,8,0,8,0,11,0,0,0
263,400,True,False,8,0,8,0,8,0,11,0,0,0
263,400,False,True,8,0,8,0,8,0,11,0,0,0
263,400,False,False,8,0,8,0,8,0,11,0,0,0
263,500,True,True,9,0,9,0,9,0,11,0,0,0
263,500,True,False,8,0,10,0,10,0,11,0,0,0
263,500,False,True,9,0,9,0,9,0,11,0,0,0
263,500,False,False,8,0,10,0,10,0,11,0,0,0
264,200,True,True,4,0,6,4,6,1,12,1,0,0
264,200,True,False,5,0,6,0,6,0,12,0,2,0
264,200,False,True,4,0,5,1,5,0,12,0,0,0
264,200,False,False,4,0,5,1,5,0,12,0,0,0
264,300,True,True,7,0,9,0,8,0,12,0,0,0
264,300,True,False,8,0,9,0,9,0,12,0,1,0
264,300,False,True,8,0,8,0,8,0,12,0,0,0
264,300,False,False,7,0,9,0,9,0,12,0,0,0
264,400,True,True,7,0,7,0,7,0,12,0,0,0
264,400,True,False,7,0,7,1,7,1,12,0,0,0
264,400,False,True,7,0,7,0,7,0,12,0,0,0
264,400,False,False,7,0,7,0,7,0,12,0,0,0
264,500,True,True,8,0,9,1,9,1,12,0,1,0
264,500,True,False,8,0,8,1,8,1,12,0,1,0
264,500,False,True,8,0,8,0,8,0,12,0,0,0
264,500,False,False,7,0,8,0,8,0,12,0,0,0
265,200,True,True,5,0,5,1,5,1,8,0,0,0
265,200,True,False,5,0,5,1,5,1,8,0,0,0
265,200,False,True,5,0,5,1,5,1,8,0,0,0
265,200,False,False,5,0,5,1,5,1,8,0,0,0
265,300,True,True,6,0,6,0,6,0,8,0,0,0
265,300,True,False,6,0,6,0,6,0,8,0,0,0
265,300,False,True,6,0,6,0,6,0,8,0,0,0
265,300,False,False,6,0,6,0,6,0,8,0,0,0
265,400,True,True,6,0,6,1,6,1,8,0,0,0
265,400,True,False,6,0,6,1,6,1,8,0,0,0
265,400,False,True,6,0,6,1,6,1,8,0,0,0
265,400,False,False,6,0,6,1,6,1,8,0,0,0
265,500,True,True,6,1,6,1,6,1,8,0,0,0
265,500,True,False,6,0,6,1,6,1,8,0,0,0
265,500,False,True,6,0,6,1,6,1,8,0,0,0
265,500,False,False,6,0,6,1,6,1,8,0,0,0
266,200,True,True,4,0,4,0,4,0,8,0,1,0
266,200,True,False,4,0,7,1,6,0,8,0,1,0
266,200,False,True,4,0,4,0,4,0,8,0,0,0
266,200,False,False,3,0,6,2,6,0,8,0,0,0
266,300,True,True,6,0,6,0,6,0,8,0,1,0
266,300,True,False,6,0,6,0,6,0,8,0,1,0
266,300,False,True,5,0,5,0,5,0,8,0,0,0
266,300,False,False,5,0,5,0,5,0,8,0,0,0
266,400,True,True,5,0,5,0,5,0,8,0,1,0
266,400,True,False,5,0,7,0,7,0,8,0,1,0
266,400,False,True,6,0,6,0,6,0,8,0,0,0
266,400,False,False,6,0,6,0,6,0,8,0,0,0
266,500,True,True,6,0,6,0,6,0,8,0,1,0
266,500,True,False,6,0,6,0,6,0,8,0,1,0
266,500,False,True,5,0,5,0,5,0,8,0,0,0
266,500,False,False,5,0,5,0,5,0,8,0,0,0
267,200,True,True,6,0,6,0,6,0,7,0,0,0
267,200,True,False,6,0,6,0,6,0,7,0,0,0
267,200,False,True,6,0,6,0,6,0,7,0,0,0
267,200,False,False,6,0,6,0,6,0,7,0,0,0
267,300,True,True,5,0,5,0,5,0,7,0,0,0
267,300,True,False,5,0,5,0,5,0,7,0,0,0
267,300,False,True,5,0,5,0,5,0,7,0,0,0
267,300,False,False,5,0,5,0,5,0,7,0,0,0
267,400,True,True,6,0,6,0,6,0,7,0,0,0
267,400,True,False,6,0,6,0,6,0,7,0,0,0
267,400,False,True,6,0,6,0,6,0,7,0,0,0
267,400,False,False,6,0,6,0,6,0,7,0,0,0
267,500,True,True,6,0,6,0,6,0,7,0,0,0
267,500,True,False,6,0,6,0,6,0,7,0,0,0
267,500,False,True,6,0,6,0,6,0,7,0,0,0
267,500,False,False,6,0,6,0,6,0,7,0,0,0
268,200,True,True,5,0,6,0,6,0,10,0,0,0
268,200,True,False,5,0,6,1,6,0,10,1,0,0
268,200,False,True,5,0,6,0,6,0,10,0,0,0
268,200,False,False,4,0,6,2,6,0,10,0,0,0
268,300,True,True,6,0,6,0,6,0,10,0,0,0
268,300,True,False,6,0,6,0,6,0,10,0,0,0
268,300,False,True,6,0,6,0,6,0,10,0,0,0
268,300,False,False,6,0,6,0,6,0,10,0,0,0
268,400,True,True,7,0,7,0,7,0,10,1,0,0
268,400,True,False,7,0,7,0,7,0,10,0,1,0
268,400,False,True,7,0,7,0,7,0,10,0,0,0
268,400,False,False,7,0,7,0,7,0,10,0,0,0
268,500,True,True,6,0,6,0,6,0,10,0,0,0
268,500,True,False,6,0,6,1,6,1,10,0,0,0
268,500,False,True,6,0,6,0,6,0,10,0,0,0
268,500,False,False,6,0,6,0,6,0,10,0,0,0
269,200,True,True,4,0,5,1,5,1,8,0,0,0
269,200,True,False,5,0,5,1,5,1,8,1,0,0
269,200,False,True,4,0,5,1,5,1,8,0,0,0
269,200,False,False,4,0,5,1,5,1,8,0,0,0
269,300,True,True,4,0,4,0,4,0,8,0,0,0
269,300,True,False,4,0,4,0,4,0,8,0,0,0
269,300,False,True,4,0,4,0,4,0,8,0,0,0
269,300,False,False,4,0,4,0,4,0,8,0,0,0
269,400,True,True,5,0,5,0,5,0,8,0,0,0
269,400,True,False,6,0,6,0,6,0,8,0,1,0
269,400,False,True,5,0,5,0,5,0,8,0,0,0
269,400,False,False,5,0,5,0,5,0,8,0,0,0
269,500,True,True,5,0,5,0,5,0,8,0,0,0
269,500,True,False,5,0,5,0,5,0,8,0,0,0
269,500,False,True,5,0,5,0,5,0,8,0,0,0
269,500,False,False,5,0,5,0,5,0,8,0,0,0
270,200,True,True,7,0,7,0,7,0,12,0,0,0
270,200,True,False,7,0,7,0,7,0,12,0,0,0
270,200,False,True,7,0,7,0,7,0,12,0,0,0
270,200,False,False,7,0,7,0,7,0,12,0,0,0
270,300,True,True,8,0,8,0,8,0,12,0,0,0
270,300,True,False,8,0,10,0,10,0,12,1,1,0
270,300,False,True,8,0,8,0,8,0,12,0,0,0
270,300,False,False,8,0,8,0,8,0,12,0,0,0
270,400,True,True,10,0,10,0,10,0,12,1,0,0
270,400,True,False,10,0,10,0,10,0,12,1,0,0
270,400,False,True,9,0,9,0,9,0,12,0,0,0
270,400,False,False,9,0,9,0,9,0,12,0,0,0
270,500,True,True,8,0,10,0,10,0,12,0,0,0
270,500,True,False,8,0,10,0,10,0,12,0,0,0
270,500,False,True,10,0,10,0,10,0,12,0,0,0
270,500,False,False,8,0,10,0,10,0,12,0,0,0
271,200,True,True,6,0,6,1,6,1,8,0,0,0
271,200,True,False,6,0,6,1,6,1,8,0,0,0
271,200,False,True,6,0,6,1,6,1,8,0,0,0
271,200,False,False,6,0,6,1,6,1,8,0,0,0
271,300,True,True,6,0,6,0,6,0,8,0,0,0
271,300,True,False,6,0,6,0,6,0,8,0,0,0
271,300,False,True,6,0,6,0,6,0,8,0,0,0
271,300,False,False,6,0,6,0,6,0,8,0,0,0
271,400,True,True,7,0,7,0,7,0,8,0,1,0
271,400,True,False,6,0,7,2,7,2,8,0,0,1
271,400,False,True,6,0,7,1,7,1,8,0,0,0
271,400,False,False,6,0,7,1,7,1,8,0,0,0
271,500,True,True,6,0,6,0,6,0,8,0,0,0
271,500,True,False,6,0,6,0,6,0,8,0,0,0
271,500,False,True,6,0,6,0,6,0,8,0,0,0
271,500,False,False,6,0,6,0,6,0,8,0,0,0
272,200,True,True,6,1,7,1,7,1,10,1,0,1
272,200,True,False,6,1,7,1,7,1,10,0,0,1
272,200,False,True,7,0,7,0,7,0,10,0,0,0
272,200,False,False,6,0,9,1,9,1,10,0,0,0
272,300,True,True,7,0,7,0,7,0,10,2,0,0
272,300,True,False,6,1,7,1,7,1,10,1,0,0
272,300,False,True,7,1,7,1,7,1,10,0,0,0
272,300,False,False,6,1,7,1,7,1,10,0,0,0
272,400,True,True,7,0,8,0,8,0,10,1,0,0
272,400,True,False,7,0,8,1,8,0,10,1,0,0
272,400,False,True,6,0,8,1,8,0,10,0,0,0
272,400,False,False,6,0,8,1,8,0,10,0,0,0
272,500,True,True,9,0,9,0,9,0,10,0,1,0
272,500,True,False,9,0,9,0,9,0,10,0,1,0
272,500,False,True,8,0,8,0,8,0,10,0,0,0
272,500,False,False,8,0,8,0,8,0,10,0,0,0
273,200,True,True,5,0,5,0,5,0,5,0,0,0
273,200,True,False,5,0,5,0,5,0,5,0,0,0
273,200,False,True,5,0,5,0,5,0,5,0,0,0
273,200,False,False,5,0,5,0,5,0,5,0,0,0
273,300,True,True,5,0,5,0,5,0,5,0,0,0
273,300,True,False,5,0,5,0,5,0,5,0,0,0
273,300,False,True,5,0,5,0,5,0,5,0,0,0
273,300,False,False,5,0,5,0,5,0,5,0,0,0
273,400,True,True,5,0,5,0,5,0,5,0,0,0
273,400,True,False,5,0,5,0,5,0,5,0,0,0
273,400,False,True,5,0,5,0,5,0,5,0,0,0
273,400,False,False,5,0,5,0,5,0,5,0,0,0
273,500,True,True,5,0,5,0,5,0,5,0,0,0
273,500,True,False,5,0,5,0,5,0,5,0,0,0
273,500,False,True,5,0,5,0,5,0,5,0,0,0
273,500,False,False,5,0,5,0,5,0,5,0,0,0
274,200,True,True,6,0,6,0,6,0,8,0,1,0
274,200,True,False,6,0,6,0,6,0,8,0,1,0
274,200,False,True,5,0,5,0,5,0,8,0,0,0
274,200,False,False,5,0,5,0,5,0,8,0,0,0
274,300,True,True,7,0,7,0,7,0,8,0,0,0
274,300,True,False,7,0,7,0,7,0,8,0,0,0
274,300,False,True,7,0,7,0,7,0,8,0,0,0
274,300,False,False,7,0,7,0,7,0,8,0,0,0
274,400,True,True,7,0,7,0,7,0,8,0,0,0
274,400,True,False,7,0,7,0,7,0,8,0,0,0
274,400,False,True,7,0,7,0,7,0,8,0,0,0
274,400,False,False,7,0,7,0,7,0,8,0,0,0
274,500,True,True,8,0,8,0,8,0,8,0,0,0
274,500,True,False,8,0,8,0,8,0,8,0,0,0
274,500,False,True,8,0,8,0,8,0,8,0,0,0
274,500,False,False,8,0,8,0,8,0,8,0,0,0
275,200,True,True,6,0,7,0,7,0,7,0,0,0
275,200,True,False,6,0,6,0,6,0,7,0,0,0
275,200,False,True,6,0,6,0,6,0,7,0,0,0
275,200,False,False,6,0,6,0,6,0,7,0,0,0
275,300,True,True,6,0,6,0,6,0,7,0,0,0
275,300,True,False,6,0,6,0,6,0,7,0,0,0
275,300,False,True,6,0,6,0,6,0,7,0,0,0
275,300,False,False,6,0,6,0,6,0,7,0,0,0
275,400,True,True,7,0,7,0,7,0,7,0,0,0
275,400,True,False,7,0,7,0,7,0,7,0,0,0
275,400,False,True,7,0,7,0,7,0,7,0,0,0
275,400,False,False,7,0,7,0,7,0,7,0,0,0
275,500,True,True,7,0,7,0,7,0,7,0,0,0
275,500,True,False,7,0,7,0,7,0,7,0,0,0
275,500,False,True,7,0,7,0,7,0,7,0,0,0
275,500,False,False,7,0,7,0,7,0,7,0,0,0
276,200,True,True,4,0,5,0,5,0,9,0,0,0
276,200,True,False,4,0,5,0,5,0,9,0,0,0
276,200,False,True,4,0,5,0,5,0,9,0,0,0
276,200,False,False,4,0,5,0,5,0,9,0,0,0
276,300,True,True,6,0,6,0,6,0,9,0,0,0
276,300,True,False,5,0,6,0,6,0,9,0,0,0
276,300,False,True,6,0,6,0,6,0,9,0,0,0
276,300,False,False,5,0,6,0,6,0,9,0,0,0
276,400,True,True,6,0,6,0,6,0,9,0,0,0
276,400,True,False,5,0,6,0,6,0,9,0,0,0
276,400,False,True,6,0,6,0,6,0,9,0,0,0
276,400,False,False,5,0,6,0,6,0,9,0,0,0
276,500,True,True,6,0,6,0,6,0,9,0,0,0
276,500,True,False,5,0,6,0,6,0,9,0,0,0
276,500,False,True,6,0,6,0,6,0,9,0,0,0
276,500,False,False,5,0,6,0,6,0,9,0,0,0
277,200,True,True,5,0,5,2,5,1,10,1,0,0
277,200,True,False,4,0,6,6,5,0,10,0,0,0
277,200,False,True,4,0,5,4,5,0,10,0,0,0
277,200,False,False,4,0,5,4,5,0,10,0,0,0
277,300,True,True,6,0,6,1,6,1,10,0,0,0
277,300,True,False,6,0,6,2,6,2,10,0,0,0
277,300,False,True,6,0,6,1,6,1,10,0,0,0
277,300,False,False,6,0,6,1,6,1,10,0,0,0
277,400,True,True,6,0,6,0,6,0,10,0,0,0
277,400,True,False,6,0,6,0,6,0,10,0,0,0
277,400,False,True,6,0,6,0,6,0,10,0,0,0
277,400,False,False,6,0,6,0,6,0,10,0,0,0
277,500,True,True,7,1,7,1,7,1,10,1,1,0
277,500,True,False,6,0,6,3,6,2,10,0,0,1
277,500,False,True,6,0,6,3,6,2,10,0,0,0
277,500,False,False,6,0,6,3,6,2,10,0,0,0
278,200,True,True,8,0,8,0,8,0,10,0,0,0
278,200,True,False,8,0,8,0,8,0,10,0,0,0
278,200,False,True,8,0,8,0,8,0,10,0,0,0
278,200,False,False,8,0,8,0,8,0,10,0,0,0
278,300,True,True,8,0,8,0,8,0,10,0,0,0
278,300,True,False,8,0,8,0,8,0,10,0,0,0
278,300,False,True,8,0,8,0,8,0,10,0,0,0
278,300,False,False,8,0,8,0,8,0,10,0,0,0
278,400,True,True,9,0,9,0,9,0,10,0,0,0
278,400,True,False,9,0,9,0,9,0,10,0,0,0
278,400,False,True,9,0,9,0,9,0,10,0,0,0
278,400,False,False,9,0,9,0,9,0,10,0,0,0
278,500,True,True,9,0,9,0,9,0,10,0,0,0
278,500,True,False,9,0,9,0,9,0,10,0,0,0
278,500,False,True,9,0,9,0,9,0,10,0,0,0
278,500,False,False,9,0,9,0,9,0,10,0,0,0
279,200,True,True,6,0,6,0,6,0,10,0,0,0
279,200,True,False,6,0,6,0,6,0,10,0,0,0
279,200,False,True,6,0,6,0,6,0,10,0,0,0
279,200,False,False,6,0,6,0,6,0,10,0,0,0
279,300,True,True,7,0,7,0,7,0,10,1,0,0
279,300,True,False,7,0,7,0,7,0,10,1,0,0
279,300,False,True,6,0,6,0,6,0,10,0,0,0
279,300,False,False,6,0,6,0,6,0,10,0,0,0
279,400,True,True,7,0,7,0,7,0,10,0,0,0
279,400,True,False,7,0,7,0,7,0,10,0,0,0
279,400,False,True,7,0,7,0,7,0,10,0,0,0
279,400,False,False,7,0,7,0,7,0,10,0,0,0
279,500,True,True,7,0,8,0,8,0,10,0,0,0
279,500,True,False,7,0,7,0,7,0,10,0,0,0
279,500,False,True,7,0,7,0,7,0,10,0,0,0
279,500,False,False,7,0,7,0,7,0,10,0,0,0
280,200,True,True,7,0,7,0,7,0,8,0,0,0
280,200,True,False,6,0,7,0,7,0,8,0,0,0
280,200,False,True,6,0,7,0,7,0,8,0,0,0
280,200,False,False,6,0,7,0,7,0,8,0,0,0
280,300,True,True,6,0,7,0,7,0,8,0,0,0
280,300,True,False,6,0,7,0,7,0,8,0,0,0
280,300,False,True,6,0,7,0,7,0,8,0,0,0
280,300,False,False,6,0,7,0,7,0,8,0,0,0
280,400,True,True,6,0,6,0,6,0,8,0,0,0
280,400,True,False,6,0,6,0,6,0,8,0,0,0
280,400,False,True,6,0,6,0,6,0,8,0,0,0
280,400,False,False,6,0,6,0,6,0,8,0,0,0
280,500,True,True,8,0,8,0,8,0,8,1,0,0
280,500,True,False,7,0,7,0,7,0,8,0,0,0
280,500,False,True,7,0,7,0,7,0,8,0,0,0
280,500,False,False,7,0,7,0,7,0,8,0,0,0
281,200,True,True,5,1,5,1,5,1,7,1,0,1
281,200,True,False,5,1,5,1,5,1,7,1,0,1
281,200,False,True,5,1,5,1,5,1,7,0,0,0
281,200,False,False,4,0,5,1,5,1,7,0,0,0
281,300,True,True,6,0,6,0,6,0,7,0,0,0
281,300,True,False,5,0,6,0,6,0,7,0,0,0
281,300,False,True,5,0,6,0,6,0,7,0,0,0
281,300,False,False,5,0,6,0,6,0,7,0,0,0
281,400,True,True,6,0,6,1,6,1,7,0,0,0
281,400,True,False,6,0,6,1,6,1,7,0,0,0
281,400,False,True,6,0,6,1,6,1,7,0,0,0
281,400,False,False,6,0,6,1,6,1,7,0,0,0
281,500,True,True,7,0,7,0,7,0,7,0,0,0
281,500,True,False,7,0,7,0,7,0,7,0,0,0
281,500,False,True,7,0,7,0,7,0,7,0,0,0
281,500,False,False,7,0,7,0,7,0,7,0,0,0
282,200,True,True,5,0,5,0,5,0,8,0,0,0
282,200,True,False,5,0,6,0,6,0,8,1,0,0
282,200,False,True,5,0,5,0,5,0,8,0,0,0
282,200,False,False,5,0,5,0,5,0,8,0,0,0
282,300,True,True,6,0,6,0,6,0,8,0,0,0
282,300,True,False,7,0,7,0,7,0,8,1,0,0
282,300,False,True,6,0,6,0,6,0,8,0,0,0
282,300,False,False,6,0,6,0,6,0,8,0,0,0
282,400,True,True,5,0,5,0,5,0,8,0,0,0
282,400,True,False,5,0,5,0,5,0,8,0,0,0
282,400,False,True,5,0,5,0,5,0,8,0,0,0
282,400,False,False,5,0,5,0,5,0,8,0,0,0
282,500,True,True,6,0,6,0,6,0,8,0,0,0
282,500,True,False,6,0,6,0,6,0,8,0,0,0
282,500,False,True,6,0,6,0,6,0,8,0,0,0
282,500,False,False,6,0,6,0,6,0,8,0,0,0
283,200,True,True,7,0,7,0,7,0,10,0,0,0
283,200,True,False,7,0,7,0,7,0,10,0,0,0
283,200,False,True,7,0,7,0,7,0,10,0,0,0
283,200,False,False,7,0,7,0,7,0,10,0,0,0
283,300,True,True,8,0,8,0,8,0,10,0,0,0
283,300,True,False,8,0,8,0,8,0,10,0,0,0
283,300,False,True,8,0,8,0,8,0,10,0,0,0
283,300,False,False,8,0,8,0,8,0,10,0,0,0
283,400,True,True,8,0,8,0,8,0,10,0,0,0
283,400,True,False,8,0,8,0,8,0,10,0,0,0
283,400,False,True,8,0,8,0,8,0,10,0,0,0
283,400,False,False,8,0,8,0,8,0,10,0,0,0
283,500,True,True,8,0,8,0,8,0,10,0,0,0
283,500,True,False,7,0,9,0,9,0,10,0,0,0
283,500,False,True,8,0,8,0,8,0,10,0,0,0
283,500,False,False,8,0,8,0,8,0,10,0,0,0
284,200,True,True,6,0,8,0,8,0,12,0,1,0
284,200,True,False,5,0,8,0,8,0,12,0,1,0
284,200,False,True,6,0,7,0,7,0,12,0,0,0
284,200,False,False,4,0,7,1,6,1,12,0,0,0
284,300,True,True,6,0,9,0,8,0,12,1,1,0
284,300,True,False,5,0,9,1,7,0,12,2,0,0
284,300,False,True,6,0,7,0,7,0,12,0,0,0
284,300,False,False,5,0,7,1,6,0,12,0,0,0
284,400,True,True,8,0,8,0,8,0,12,0,0,0
284,400,True,False,5,0,9,1,9,0,12,0,0,0
284,400,False,True,7,0,8,0,8,0,12,0,0,0
284,400,False,False,5,0,9,0,8,0,12,0,0,0
284,500,True,True,7,0,7,0,7,0,12,0,0,0
284,500,True,False,6,0,8,0,8,0,12,1,1,0
284,500,False,True,6,0,8,0,8,0,12,0,0,0
284,500,False,False,6,0,8,0,8,0,12,0,0,0
285,200,True,True,6,0,8,1,8,0,11,0,0,0
285,200,True,False,6,0,8,1,8,0,11,0,0,0
285,200,False,True,6,0,8,1,8,0,11,0,0,0
285,200,False,False,6,0,8,1,8,0,11,0,0,0
285,300,True,True,8,0,8,0,8,0,11,0,0,0
285,300,True,False,7,0,9,1,9,0,11,1,1,0
285,300,False,True,8,0,8,0,8,0,11,0,0,0
285,300,False,False,8,0,8,0,8,0,11,0,0,0
285,400,True,True,8,0,8,0,8,0,11,0,0,0
285,400,True,False,8,0,8,0,8,0,11,0,0,0
285,400,False,True,8,0,8,0,8,0,11,0,0,0
285,400,False,False,8,0,8,0,8,0,11,0,0,0
285,500,True,True,8,0,8,0,8,0,11,0,0,0
285,500,True,False,8,0,8,0,8,0,11,0,0,0
285,500,False,True,8,0,8,0,8,0,11,0,0,0
285,500,False,False,8,0,8,0,8,0,11,0,0,0
286,200,True,True,2,0,3,0,3,0,3,0,0,0
286,200,True,False,2,0,3,0,3,0,3,0,0,0
286,200,False,True,3,0,3,0,3,0,3,0,0,0
286,200,False,False,2,0,3,0,3,0,3,0,0,0
286,300,True,True,3,0,3,0,3,0,3,0,0,0
286,300,True,False,2,0,3,0,3,0,3,0,0,0
286,300,False,True,2,0,3,0,3,0,3,0,0,0
286,300,False,False,2,0,3,0,3,0,3,0,0,0
286,400,True,True,2,0,3,0,3,0,3,0,0,0
286,400,True,False,3,0,3,0,3,0,3,0,1,0
286,400,False,True,2,0,3,0,3,0,3,0,0,0
286,400,False,False,2,0,3,0,3,0,3,0,0,0
286,500,True,True,3,0,3,0,3,0,3,0,0,0
286,500,True,False,3,0,3,0,3,0,3,0,0,0
286,500,False,True,3,0,3,0,3,0,3,0,0,0
286,500,False,False,3,0,3,0,3,0,3,0,0,0
287,200,True,True,7,0,8,0,8,0,10,0,0,0
287,200,True,False,6,0,9,0,9,0,10,0,1,0
287,200,False,True,6,0,9,0,9,0,10,0,0,0
287,200,False,False,6,0,9,0,9,0,10,0,0,0
287,300,True,True,6,1,6,1,6,1,10,0,0,0
287,300,True,False,6,1,6,1,6,1,10,0,0,0
287,300,False,True,6,1,6,1,6,1,10,0,0,0
287,300,False,False,6,1,6,1,6,1,10,0,0,0
287,400,True,True,5,1,5,1,5,1,10,0,0,0
287,400,True,False,5,1,5,1,5,1,10,0,0,0
287,400,False,True,5,1,5,1,5,1,10,0,0,0
287,400,False,False,5,1,5,1,5,1,10,0,0,0
287,500,True,True,7,1,7,1,7,1,10,0,0,0
287,500,True,False,7,0,7,1,7,1,10,0,0,0
287,500,False,True,7,1,7,1,7,1,10,0,0,0
287,500,False,False,7,0,7,1,7,1,10,0,0,0
288,200,True,True,6,0,7,0,7,0,10,0,0,0
288,200,True,False,6,0,7,0,7,0,10,0,0,0
288,200,False,True,6,0,7,0,7,0,10,0,0,0
288,200,False,False,6,0,7,0,7,0,10,0,0,0
288,300,True,True,9,0,9,0,9,0,10,0,1,0
288,300,True,False,9,0,10,0,10,0,10,0,0,0
288,300,False,True,9,0,9,0,9,0,10,0,0,0
288,300,False,False,9,0,10,0,10,0,10,0,0,0
288,400,True,True,9,0,9,0,9,0,10,0,0,0
288,400,True,False,8,0,10,0,10,0,10,0,0,0
288,400,False,True,9,0,9,0,9,0,10,0,0,0
288,400,False,False,8,0,10,0,10,0,10,0,0,0
288,500,True,True,10,0,10,0,10,0,10,0,0,0
288,500,True,False,10,0,10,0,10,0,10,1,0,0
288,500,False,True,10,0,10,0,10,0,10,0,0,0
288,500,False,False,9,0,10,0,10,0,10,0,0,0
289,200,True,True,6,0,6,0,6,0,7,0,1,0
289,200,True,False,6,0,6,0,6,0,7,0,2,0
289,200,False,True,4,0,5,0,5,0,7,0,0,0
289,200,False,False,4,0,5,0,5,0,7,0,0,0
289,300,True,True,6,0,6,0,6,0,7,0,0,0
289,300,True,False,6,0,6,0,6,0,7,0,0,0
289,300,False,True,6,0,6,0,6,0,7,0,0,0
289,300,False,False,6,0,6,0,6,0,7,0,0,0
289,400,True,True,5,0,5,1,5,1,7,0,0,0
289,400,True,False,5,0,5,1,5,1,7,0,0,0
289,400,False,True,5,0,5,1,5,1,7,0,0,0
289,400,False,False,5,0,5,1,5,1,7,0,0,0
289,500,True,True,6,0,6,1,6,1,7,0,0,0
289,500,True,False,6,0,6,1,6,1,7,0,0,0
289,500,False,True,6,0,6,1,6,1,7,0,0,0
289,500,False,False,6,0,6,1,6,1,7,0,0,0
290,200,True,True,6,0,6,0,6,0,9,0,0,0
290,200,True,False,6,0,6,0,6,0,9,0,0,0
290,200,False,True,6,0,6,0,6,0,9,0,0,0
290,200,False,False,6,0,6,0,6,0,9,0,0,0
290,300,True,True,7,0,7,0,7,0,9,0,0,0
290,300,True,False,7,0,7,0,7,0,9,0,0,0
290,300,False,True,7,0,7,0,7,0,9,0,0,0
290,300,False,False,7,0,7,0,7,0,9,0,0,0
290,400,True,True,7,0,8,0,8,0,9,0,0,0
290,400,True,False,7,0,8,0,8,0,9,0,0,0
290,400,False,True,7,0,8,0,8,0,9,0,0,0
290,400,False,False,7,0,8,0,8,0,9,0,0,0
290,500,True,True,7,0,7,0,7,0,9,0,0,0
290,500,True,False,7,0,7,0,7,0,9,0,0,0
290,500,False,True,7,0,7,0,7,0,9,0,0,0
290,500,False,False,7,0,7,0,7,0,9,0,0,0
291,200,True,True,7,0,7,1,7,1,10,0,0,0
291,200,True,False,7,0,7,1,7,1,10,0,0,0
291,200,False,True,7,0,7,1,7,1,10,0,0,0
291,200,False,False,7,0,7,1,7,1,10,0,0,0
291,300,True,True,6,2,6,2,6,2,10,0,0,0
291,300,True,False,6,1,6,2,6,2,10,0,0,0
291,300,False,True,6,1,6,2,6,2,10,0,0,0
291,300,False,False,6,1,6,2,6,2,10,0,0,0
291,400,True,True,7,0,7,1,7,1,10,0,0,0
291,400,True,False,7,1,7,1,7,1,10,0,0,1
291,400,False,True,7,0,7,1,7,1,10,0,0,0
291,400,False,False,7,0,7,1,7,1,10,0,0,0
291,500,True,True,7,0,7,1,7,1,10,0,0,0
291,500,True,False,7,0,7,1,7,1,10,0,0,0
291,500,False,True,7,0,7,1,7,1,10,0,0,0
291,500,False,False,7,0,7,1,7,1,10,0,0,0
292,200,True,True,6,0,6,1,6,1,10,0,0,0
292,200,True,False,6,1,6,1,6,1,10,0,0,1
292,200,False,True,6,1,6,1,6,1,10,0,0,0
292,200,False,False,6,0,6,1,6,1,10,0,0,0
292,300,True,True,6,0,6,1,6,1,10,0,0,1
292,300,True,False,6,0,6,1,6,1,10,0,0,1
292,300,False,True,6,0,6,1,6,1,10,0,0,0
292,300,False,False,6,0,6,1,6,1,10,0,0,0
292,400,True,True,7,0,7,0,7,0,10,0,0,0
292,400,True,False,8,0,8,0,8,0,10,0,1,0
292,400,False,True,7,0,7,0,7,0,10,0,0,0
292,400,False,False,7,0,7,0,7,0,10,0,0,0
292,500,True,True,8,0,8,0,8,0,10,0,0,0
292,500,True,False,8,0,8,0,8,0,10,0,0,0
292,500,False,True,8,0,8,0,8,0,10,0,0,0
292,500,False,False,8,0,8,0,8,0,10,0,0,0
293,200,True,True,4,0,4,2,4,2,8,0,0,0
293,200,True,False,3,0,4,2,3,2,8,0,0,0
293,200,False,True,4,0,4,2,4,2,8,0,0,0
293,200,False,False,3,0,4,2,3,2,8,0,0,0
293,300,True,True,5,0,5,0,5,0,8,0,0,0
293,300,True,False,5,0,5,0,5,0,8,1,0,0
293,300,False,True,5,0,5,0,5,0,8,0,0,0
293,300,False,False,4,0,5,0,5,0,8,0,0,0
293,400,True,True,5,0,5,0,5,0,8,0,0,0
293,400,True,False,4,0,5,0,5,0,8,0,0,0
293,400,False,True,5,0,5,0,5,0,8,0,0,0
293,400,False,False,4,0,5,0,5,0,8,0,0,0
293,500,True,True,5,0,5,1,5,1,8,0,0,0
293,500,True,False,4,0,5,1,5,1,8,0,0,0
293,500,False,True,5,1,5,1,5,1,8,0,0,0
293,500,False,False,4,0,5,1,5,1,8,0,0,0
294,200,True,True,6,0,6,0,6,0,8,0,0,0
294,200,True,False,6,0,6,0,6,0,8,0,0,0
294,200,False,True,6,0,6,0,6,0,8,0,0,0
294,200,False,False,6,0,6,0,6,0,8,0,0,0
294,300,True,True,5,0,5,0,5,0,8,0,0,0
294,300,True,False,6,0,6,0,6,0,8,0,1,0
294,300,False,True,5,0,5,0,5,0,8,0,0,0
294,300,False,False,5,0,5,0,5,0,8,0,0,0
294,400,True,True,6,0,6,0,6,0,8,0,0,0
294,400,True,False,6,0,6,0,6,0,8,0,0,0
294,400,False,True,6,0,6,0,6,0,8,0,0,0
294,400,False,False,6,0,6,0,6,0,8,0,0,0
294,500,True,True,7,0,7,0,7,0,8,0,0,0
294,500,True,False,7,0,7,0,7,0,8,0,0,0
294,500,False,True,7,0,7,0,7,0,8,0,0,0
294,500,False,False,7,0,7,0,7,0,8,0,0,0
295,200,True,True,6,0,6,2,6,2,9,0,0,1
295,200,True,False,6,0,6,3,6,2,9,0,0,0
295,200,False,True,6,0,6,1,6,1,9,0,0,0
295,200,False,False,6,0,6,1,6,1,9,0,0,0
295,300,True,True,8,0,8,0,8,0,9,0,2,0
295,300,True,False,8,0,8,0,8,0,9,0,2,0
295,300,False,True,6,0,6,0,6,0,9,0,0,0
295,300,False,False,6,0,6,0,6,0,9,0,0,0
295,400,True,True,8,0,8,0,8,0,9,0,0,0
295,400,True,False,8,0,8,0,8,0,9,0,0,0
295,400,False,True,8,0,8,0,8,0,9,0,0,0
295,400,False,False,8,0,8,0,8,0,9,0,0,0
295,500,True,True,7,0,7,0,7,0,9,0,0,0
295,500,True,False,7,0,7,0,7,0,9,0,0,0
295,500,False,True,7,0,7,0,7,0,9,0,0,0
295,500,False,False,7,0,7,0,7,0,9,0,0,0
296,200,True,True,5,0,7,1,6,1,12,0,0,0
296,200,True,False,5,0,7,1,6,1,12,0,0,0
296,200,False,True,5,0,6,0,6,0,12,0,0,0
296,200,False,False,5,0,6,0,6,0,12,0,0,0
296,300,True,True,7,0,8,0,8,0,12,0,1,0
296,300,True,False,7,0,8,0,8,0,12,1,1,0
296,300,False,True,6,0,6,0,6,0,12,0,0,0
296,300,False,False,6,0,6,0,6,0,12,0,0,0
296,400,True,True,7,0,7,0,7,0,12,0,1,0
296,400,True,False,5,0,9,1,8,0,12,1,1,0
296,400,False,True,5,0,7,1,6,0,12,0,0,0
296,400,False,False,5,0,7,1,6,0,12,0,0,0
296,500,True,True,7,0,8,0,8,0,12,0,0,0
296,500,True,False,6,0,9,0,8,0,12,0,0,0
296,500,False,True,7,0,7,0,7,0,12,0,0,0
296,500,False,False,6,0,9,0,8,0,12,0,0,0
297,200,True,True,7,0,7,0,7,0,8,0,0,0
297,200,True,False,5,0,7,0,7,0,8,0,0,0
297,200,False,True,6,0,7,0,7,0,8,0,0,0
297,200,False,False,6,0,7,0,7,0,8,0,0,0
297,300,True,True,8,0,8,0,8,0,8,0,2,0
297,300,True,False,7,0,8,0,8,0,8,0,1,0
297,300,False,True,7,0,7,0,7,0,8,0,0,0
297,300,False,False,6,0,7,0,7,0,8,0,0,0
297,400,True,True,8,0,8,0,8,0,8,0,0,0
297,400,True,False,8,0,8,0,8,0,8,0,0,0
297,400,False,True,8,0,8,0,8,0,8,0,0,0
297,400,False,False,8,0,8,0,8,0,8,0,0,0
297,500,True,True,8,0,8,0,8,0,8,0,0,0
297,500,True,False,8,0,8,0,8,0,8,0,0,0
297,500,False,True,8,0,8,0,8,0,8,0,0,0
297,500,False,False,8,0,8,0,8,0,8,0,0,0
298,200,True,True,6,0,7,0,7,0,11,1,0,0
298,200,True,False,5,0,8,1,8,0,11,2,1,0
298,200,False,True,5,0,8,0,7,0,11,0,0,0
298,200,False,False,4,0,8,0,7,0,11,0,0,0
298,300,True,True,8,0,8,0,8,0,11,0,0,0
298,300,True,False,7,0,8,0,8,0,11,0,1,0
298,300,False,True,7,0,8,0,8,0,11,0,0,0
298,300,False,False,6,0,9,0,9,0,11,0,0,0
298,400,True,True,7,0,8,0,8,0,11,0,1,0
298,400,True,False,7,0,8,0,8,0,11,0,2,0
298,400,False,True,6,0,8,0,8,0,11,0,0,0
298,400,False,False,5,0,8,0,8,0,11,0,0,0
298,500,True,True,7,0,7,0,7,0,11,0,0,0
298,500,True,False,7,0,7,0,7,0,11,0,1,0
298,500,False,True,7,0,7,0,7,0,11,0,0,0
298,500,False,False,6,0,7,0,7,0,11,0,0,0
299,200,True,True,8,0,8,0,8,0,11,0,0,0
299,200,True,False,8,0,8,0,8,0,11,0,0,0
299,200,False,True,8,0,8,0,8,0,11,0,0,0
299,200,False,False,8,0,8,0,8,0,11,0,0,0
299,300,True,True,8,0,8,0,8,0,11,0,0,0
299,300,True,False,8,0,8,0,8,0,11,0,0,0
299,300,False,True,8,0,8,0,8,0,11,0,0,0
299,300,False,False,8,0,8,0,8,0,11,0,0,0
299,400,True,True,7,0,10,0,10,0,11,0,0,0
299,400,True,False,8,0,9,0,9,0,11,1,0,0
299,400,False,True,7,0,10,0,10,0,11,0,0,0
299,400,False,False,7,0,10,0,10,0,11,0,0,0
299,500,True,True,10,0,10,0,10,0,11,1,0,0
299,500,True,False,9,0,9,0,9,0,11,0,1,0
299,500,False,True,9,0,9,0,9,0,11,0,0,0
299,500,False,False,9,0,9,0,9,0,11,0,0,0

